Lengthscale Estimation for the Gaussian Kernel and Deterministic Response Functions

The uncertainty estimates Gaussian processes output rely on the chosen covariance kernel and its hyperparameters. We study the fixed-domain asymptotics of the maximum likelihood and cross-validation estimators of the lengthscale parameter of the popular infinitely smooth Gaussian kernel when the observations are produced by a fixed univariate response function. No theoretical results for Gaussian lengthscale estimation exist in this setting. We prove lower bounds on the lengthscale estimators that depend on the regularity of the response function, as measured by the rate of decay of its Fourier transform. If the response function lives in the Hilbert space of the Gaussian kernel with lengthscale $\ell$, the lower bounds have a straightforward dependency on $\ell$. For bandlimited functions and functions whose Fourier transforms decay as $\exp(-a \lvert \omega \rvert^\gamma)$ for $a > 0$ and $\gamma > 2$, we prove that the estimators blow up essentially at least as fast as $(\log n)^{(\gamma-2)/(2\gamma)}$ in the number of data points, $n$. Bandlimited functions are identified with $\gamma = \infty$. Unlike analogous results for finitely smooth Mat\'ern kernels, our results make no assumptions on the geometry of the observation points. Numerical experiments illustrate the results.

==> Data/Mean_prediction.dat <==
x y
0.0	0.020745568937243778
0.017921146953405017	0.019031210517472263
0.035842293906810034	0.017798364370457787
0.053763440860215055	0.017115131971661705
0.07168458781362007	0.017050963219737918
0.08960573476702509	0.017676226662452717
0.10752688172043011	0.019061747649422024
0.12544802867383512	0.021278316835421893
0.14336917562724014	0.024396171877704112
0.16129032258064516	0.028484455581898348
0.17921146953405018	0.033610654148526105
0.1971326164874552	0.039840019550764105
0.21505376344086022	0.04723498042859752
0.23297491039426524	0.055854546209758056
0.25089605734767023	0.06575370945875166
0.26881720430107525	0.07698285170696846
0.2867383512544803	0.08958715822468447
0.3046594982078853	0.10360604735539879
0.3225806451612903	0.11907262014046113
0.34050179211469533	0.13601313601387024
0.35842293906810035	0.1544465203405016
0.3763440860215054	0.17438390950349905
0.3942652329749104	0.1958282391163912
0.4121863799283154	0.21877388074161633
0.43010752688172044	0.24320633223924773
0.44802867383512546	0.26910196654821933
0.4659498207885305	0.29642784331846217
0.4838709677419355	0.325141587368085
0.5017921146953405	0.3551913374378661
0.5197132616487455	0.38651576815943567
0.5376344086021505	0.4190441875479876
0.5555555555555556	0.4526967116802645
0.5734767025089605	0.4873845175296978
0.5913978494623656	0.5230101742094162
0.6093189964157706	0.5594680521273989
0.6272401433691757	0.5966448087938834
0.6451612903225806	0.6344199492472744
0.6630824372759857	0.672666458289545
0.6810035842293907	0.711251500954089
0.6989247311827957	0.7500371868769531
0.7168458781362007	0.7888813935150701
0.7347670250896058	0.827638642461366
0.7526881720430108	0.866161022454871
0.7706093189964157	0.9042991520825909
0.7885304659498208	0.9419031746266747
0.8064516129032258	0.9788237770327678
0.8243727598566308	1.0149132245700927
0.8422939068100358	1.050026402426757
0.8602150537634409	1.084021855240357
0.8781362007168458	1.1167628154084261
0.8960573476702509	1.1481182109590784
0.9139784946236559	1.1779636437917718
0.931899641577061	1.206182329222695
0.9498207885304659	1.2326659879892308
0.967741935483871	1.2573156821822657
0.985663082437276	1.2800425869819436
1.003584229390681	1.300768690568576
1.021505376344086	1.3194274151617391
1.039426523297491	1.3359641528018185
1.0573476702508962	1.3503367102231902
1.075268817204301	1.3625156579697233
1.093189964157706	1.3724845797633103
1.1111111111111112	1.3802402190459473
1.1290322580645162	1.3857925205660557
1.146953405017921	1.3891645658603036
1.1648745519713262	1.3903924024827339
1.1827956989247312	1.3895247678428562
1.200716845878136	1.3866227095226031
1.2186379928315412	1.3817591049378046
1.2365591397849462	1.375018084182171
1.2544802867383513	1.3664943608302285
1.2724014336917562	1.3562924763697375
1.2903225806451613	1.3445259647742709
1.3082437275985663	1.3313164445034307
1.3261648745519714	1.3167926459232395
1.3440860215053763	1.301089382764833
1.3620071684587813	1.284346476778873
1.3799283154121864	1.2667076451902146
1.3978494623655915	1.2483193609076666
1.4157706093189963	1.2293296956932207
1.4336917562724014	1.2098871566416307
1.4516129032258065	1.1901395263630312
1.4695340501792116	1.1702327171983637
1.4874551971326164	1.150309649630614
1.5053763440860215	1.1305091647863081
1.5232974910394266	1.1109649805547268
1.5412186379928314	1.0918047003910587
1.5591397849462365	1.0731488833196556
1.5770609318996416	1.0551101830209133
1.5949820788530467	1.0377925631772567
1.6129032258064515	1.0212905954782279
1.6308243727598566	1.0056888458503428
1.6487455197132617	0.9910613535935004
1.6666666666666667	0.9774712071818574
1.6845878136200716	0.9649702195334136
1.7025089605734767	0.9535987045792276
1.7204301075268817	0.9433853559807062
1.7383512544802868	0.9343472278620893
1.7562724014336917	0.9264898164554427
1.7741935483870968	0.9198072406071413
1.7921146953405018	0.9142825181777209
1.810035842293907	0.9098879344903137
1.8279569892473118	0.9065854981553665
1.8458781362007168	0.9043274788290169
1.863799283154122	0.903057020756705
1.881720430107527	0.9027088253188709
1.8996415770609318	0.9032098952375617
1.917562724014337	0.9044803326262868
1.935483870967742	0.9064341826742421
1.9534050179211468	0.9089803144529762
1.971326164874552	0.9120233301204738
1.989247311827957	0.915464493675362
2.007168458781362	0.9192026703822822
2.025089605734767	0.9231352680473305
2.043010752688172	0.9271591714676641
2.060931899641577	0.9311716616090028
2.078853046594982	0.9350713113748063
2.096774193548387	0.9387588502168278
2.1146953405017923	0.9421379902929965
2.132616487455197	0.9451162073991468
2.150537634408602	0.9476054704792578
2.1684587813620073	0.9495229141474657
2.186379928315412	0.9507914493264918
2.204301075268817	0.9513403078134878
2.2222222222222223	0.9511055173173819
2.240143369175627	0.950030304263467
2.2580645161290325	0.9480654224228406
2.2759856630824373	0.9451694061881749
2.293906810035842	0.9413087480751332
2.3118279569892475	0.9364580007726725
2.3297491039426523	0.930599804788008
2.347670250896057	0.923724843426095
2.3655913978494625	0.9158317275024375
2.3835125448028673	0.9069268128058382
2.401433691756272	0.897023953898849
2.4193548387096775	0.8861441983633727
2.4372759856630823	0.8743154260629156
2.4551971326164876	0.8615719383980254
2.4731182795698925	0.8479540028747523
2.4910394265232974	0.8335073585855907
2.5089605734767026	0.8182826884171769
2.5268817204301075	0.8023350639485068
2.5448028673835124	0.7857233690879676
2.5627240143369177	0.7685097085180087
2.5806451612903225	0.7507588069744952
2.598566308243728	0.7325374052859963
2.6164874551971327	0.7139136589394055
2.6344086021505375	0.6949565447257373
2.652329749103943	0.6757352807577167
2.6702508960573477	0.6563187648431547
2.6881720430107525	0.6367750358498308
2.706093189964158	0.6171707623137033
2.7240143369175627	0.5975707621279401
2.7419354838709675	0.5780375567109288
2.759856630824373	0.5586309625925919
2.7777777777777777	0.5394077228854665
2.795698924731183	0.5204211806256239
2.813620071684588	0.5017209954840008
2.8315412186379927	0.4833529048662432
2.849462365591398	0.4653585299438316
2.867383512544803	0.44777522669573466
2.8853046594982077	0.4306359815926191
2.903225806451613	0.41396935112884403
2.921146953405018	0.3977994440047681
2.939068100358423	0.3821459443866664
2.956989247311828	0.36702417432669443
2.974910394265233	0.3524451931132594
2.992831541218638	0.33841593104493706
3.010752688172043	0.32493935488021247
3.028673835125448	0.31201466201192823
3.046594982078853	0.2996375002500921
3.064516129032258	0.2878002099697695
3.082437275985663	0.27649208529201774
3.100358422939068	0.26569965091460296
3.118279569892473	0.2554069511945467
3.1362007168458783	0.24559584810511337
3.154121863799283	0.23624632474398574
3.172043010752688	0.22733679115513866
3.1899641577060933	0.2188443893421677
3.207885304659498	0.21074529449308418
3.225806451612903	0.20301500960331573
3.2437275985663083	0.19562865087207762
3.261648745519713	0.18856122145455642
3.2795698924731185	0.18178787137555147
3.2974910394265233	0.1752841416463757
3.315412186379928	0.16902619087293946
3.3333333333333335	0.16299100289608381
3.3512544802867383	0.15715657426247384
3.369175627240143	0.1515020805829013
3.3870967741935485	0.14600802109195318
3.4050179211469533	0.14065634097609994
3.4229390681003586	0.13543053128390373
3.4408602150537635	0.13031570647000051
3.4587813620071683	0.12529865985166563
3.4767025089605736	0.12036789747128561
3.4946236559139785	0.1155136510582383
3.5125448028673834	0.11072787096809816
3.5304659498207887	0.10600420014450289
3.5483870967741935	0.10133793029844247
3.5663082437275984	0.09672594163039343
3.5842293906810037	0.0921666275320782
3.6021505376344085	0.08765980579634441
3.620071684587814	0.08320661793563405
3.6379928315412187	0.07880941826184143
3.6559139784946235	0.07447165441332462
3.673835125448029	0.07019774102893844
3.6917562724014337	0.06599292826482897
3.7096774193548385	0.06186316682819786
3.727598566308244	0.05781497116426413
3.7455197132616487	0.053855282379302344
3.763440860215054	0.049991332415123185
3.781362007168459	0.04623051090998938
3.7992831541218637	0.042580236089076025
3.817204301075269	0.03904783092566156
3.835125448028674	0.03564040570372045
3.8530465949820787	0.032364747995011815
3.870967741935484	0.029227220940634045
3.888888888888889	0.026233670599849733
3.9068100358422937	0.0233893429992872
3.924731182795699	0.020698811384842683
3.942652329749104	0.01816591404815621
3.960573476702509	0.015793702970763338
3.978494623655914	0.013584403403216056
3.996415770609319	0.011539384374800564
4.014336917562724	0.009659140013077341
4.032258064516129	0.00794328144231261
4.050179211469534	0.0063905389268698026
4.068100358422939	0.004998773830556982
4.086021505376344	0.0037649998764562004
4.103942652329749	0.002685413114438411
4.121863799283154	0.001755429935822124
4.139784946236559	0.0009697324167797757
4.157706093189964	0.0003223202243238547
4.17562724014337	-0.0001934317189097104
4.193548387096774	-0.000584710642347901
4.211469534050179	-0.0008591992564022004
4.229390681003585	-0.001025005859143742
4.247311827956989	-0.0010905920755896808
4.265232974910394	-0.0010646990738081416
4.2831541218638	-0.0009562730829070117
4.301075268817204	-0.0007743910109112712
4.318996415770609	-0.0005281869261801672
4.336917562724015	-0.00022678012505953325
4.354838709677419	0.0001207945383765157
4.372759856630824	0.0005056534366028615
4.39068100358423	0.0009191274993551064
4.408602150537634	0.0013528215830473402
4.426523297491039	0.0017986694337752372
4.444444444444445	0.002248983863348198
4.462365591397849	0.0026965018235380195
4.480286738351254	0.0031344241298920765
4.49820788530466	0.0035564496523092723
4.516129032258065	0.003956803854421516
4.534050179211469	0.004330261627007859
4.551971326164875	0.0046721644215907635
4.56989247311828	0.0049784317484662475
4.587813620071684	0.005245567158208259
4.60573476702509	0.0054706588767204425
4.623655913978495	0.00565137531080921
4.641577060931899	0.0057859556837063664
4.659498207885305	0.005873196097724184
4.67741935483871	0.00591243135409401
4.695340501792114	0.005903512887896506
4.71326164874552	0.0058467831987707615
4.731182795698925	0.0057430471757896305
4.749103942652329	0.005593540727558088
4.767025089605735	0.005399897136337574
4.78494623655914	0.005164111557975779
4.802867383512544	0.0048885040878288676
4.82078853046595	0.0045756818069435205
4.838709677419355	0.004228500212797644
4.85663082437276	0.0038500244251893946
4.874551971326165	0.003443490540753335
4.89247311827957	0.0030122674894246214
4.910394265232975	0.002559819723343449
4.92831541218638	0.0020896710435754536
4.946236559139785	0.001605369843012898
4.96415770609319	0.0011104560153069529
4.982078853046595	0.0006084297500530723
5.0	0.00010272240409146469


==> Data/True_response280.dat <==
x y
0.0	0.0207458042882627
0.017921146953405017	0.022864235503049873
0.035842293906810034	0.025229740528125048
0.053763440860215055	0.027873752635940646
0.07168458781362007	0.030831324815215555
0.08960573476702509	0.034141376433450776
0.10752688172043011	0.03784691786573464
0.12544802867383512	0.04199524335237207
0.14336917562724014	0.046638081233315476
0.16129032258064516	0.051831689706715464
0.17921146953405018	0.057636885429734
0.1971326164874552	0.06411899168429652
0.21505376344086022	0.0713476925337977
0.23297491039426524	0.07939677946466983
0.25089605734767023	0.08834377750289876
0.26881720430107525	0.09826943877866841
0.2867383512544803	0.10925709303248798
0.3046594982078853	0.12139184665152093
0.3225806451612903	0.1347596245177798
0.34050179211469533	0.14944605224358024
0.35842293906810035	0.16553518024489053
0.3763440860215054	0.1831080555155939
0.3942652329749104	0.20224115184370584
0.4121863799283154	0.22300467445466443
0.43010752688172044	0.24546076054932295
0.44802867383512546	0.26966160277100076
0.4659498207885305	0.2956475281088567
0.4838709677419355	0.323445069926353
0.5017921146953405	0.35306507548220134
0.5197132616487455	0.3845008952686204
0.5376344086021505	0.4177267035110023
0.5555555555555556	0.45269600104768004
0.5734767025089605	0.4893403523519311
0.5913978494623656	0.527568407514185
0.6093189964157706	0.5672652574535095
0.6272401433691757	0.6082921664049599
0.6451612903225806	0.6504867198200053
0.6630824372759857	0.6936634182690099
0.6810035842293907	0.737614738860369
0.6989247311827957	0.7821126752688357
0.7168458781362007	0.8269107559378072
0.7347670250896058	0.8717465276878505
0.7526881720430108	0.9163444791782255
0.7706093189964157	0.960419365821739
0.7885304659498208	1.003679885265037
0.8064516129032258	1.0458326408475478
0.8243727598566308	1.0865863199691383
0.8422939068100358	1.125656005433586
0.8602150537634409	1.162767530957407
0.8781362007168458	1.1976617874509183
0.8960573476702509	1.2300988846298795
0.9139784946236559	1.2598620731581154
0.931899641577061	1.2867613359190582
0.9498207885304659	1.3106365631345633
0.967741935483871	1.3313602347615685
0.985663082437276	1.34883954467398
1.003584229390681	1.3630179142624865
1.021505376344086	1.3738758578645682
1.039426523297491	1.3814311784128623
1.0573476702508962	1.3857384883579642
1.075268817204301	1.3868880677503848
1.093189964157706	1.385004087818209
1.1111111111111112	1.3802422439290845
1.1290322580645162	1.3727868559895455
1.146953405017921	1.362847506677007
1.1648745519713262	1.350655298055563
1.1827956989247312	1.3364588148143972
1.200716845878136	1.320519887397904
1.2186379928315412	1.3031092505777933
1.2365591397849462	1.284502192556425
1.2544802867383513	1.2649742865898588
1.2724014336917562	1.2447972915695666
1.2903225806451613	1.2242353002725417
1.3082437275985663	1.2035412044143854
1.3261648745519714	1.1829535346019506
1.3440860215053763	1.1626937211967172
1.3620071684587813	1.1429638093977461
1.3799283154121864	1.1239446489622062
1.3978494623655915	1.1057945663122275
1.4157706093189963	1.0886485147067844
1.4336917562724014	1.0726176870190929
1.4516129032258065	1.0577895657319325
1.4695340501792116	1.044228376262482
1.4874551971326164	1.0319759028071052
1.5053763440860215	1.021052620641663
1.5232974910394266	1.0114590952475404
1.5412186379928314	1.0031775967213623
1.5591397849462365	0.996173877578386
1.5770609318996416	0.9903990631418985
1.5949820788530467	0.9857916060540897
1.6129032258064515	0.9822792598522396
1.6308243727598566	0.9797810308159011
1.6487455197132617	0.978209072187577
1.6666666666666667	0.9774704901847631
1.6845878136200716	0.9774690367484951
1.7025089605734767	0.9781066695223974
1.7204301075268817	0.9792849649577363
1.7383512544802868	0.9809063755503573
1.7562724014336917	0.9828753269181085
1.7741935483870968	0.9850991546341276
1.7921146953405018	0.9874888843817196
1.810035842293907	0.98995986205639
1.8279569892473118	0.9924322428999526
1.8458781362007168	0.9948313506217685
1.863799283154122	0.9970879187721029
1.881720430107527	0.9991382274256556
1.8996415770609318	1.0009241485633804
1.917562724014337	1.0023931134687696
1.935483870967742	1.0034980150456059
1.9534050179211468	1.004197057283482
1.971326164874552	1.0044535632092113
1.989247311827957	1.0042357516270775
2.007168458781362	1.0035164918238861
2.025089605734767	1.0022730442449501
2.043010752688172	1.0004867939763482
2.060931899641577	0.9981429827317494
2.078853046594982	0.9952304439661698
2.096774193548387	0.9917413447447603
2.1146953405017923	0.9876709370962207
2.132616487455197	0.983017320786089
2.150537634408602	0.977781218758423
2.1684587813620073	0.9719657659145964
2.186379928315412	0.9655763114210839
2.204301075268817	0.9586202343576772
2.2222222222222223	0.9511067722252651
2.240143369175627	0.9430468616186276
2.2580645161290325	0.9344529902246125
2.2759856630824373	0.9253390592193975
2.293906810035842	0.915720255100399
2.3118279569892475	0.9056129299894051
2.3297491039426523	0.8950344894750925
2.347670250896057	0.8840032871175113
2.3655913978494625	0.8725385248076505
2.3835125448028673	0.8606601582560301
2.401433691756272	0.8483888069706006
2.4193548387096775	0.8357456681721482
2.4372759856630823	0.82275243418181
2.4551971326164876	0.8094312128978481
2.4731182795698925	0.7958044510558633
2.4910394265232974	0.7818948600369274
2.5089605734767026	0.767725344051098
2.5268817204301075	0.7533189305790499
2.5448028673835124	0.7386987030021601
2.5627240143369177	0.7238877353915271
2.5806451612903225	0.7089090294594165
2.598566308243728	0.6937854537030531
2.6164874551971327	0.6785396847910432
2.6344086021505375	0.6631941512575957
2.652329749103943	0.6477709795797598
2.6702508960573477	0.6322919427186509
2.6881720430107525	0.6167784112076966
2.706093189964158	0.6012513068698355
2.7240143369175627	0.585731059241813
2.7419354838709675	0.5702375647777136
2.759856630824373	0.5547901488960654
2.7777777777777777	0.5394075309255842
2.795698924731183	0.5241077919942486
2.813620071684588	0.5089083458952025
2.8315412186379927	0.49382591295118555
2.849462365591398	0.4788764968870818
2.867383512544803	0.464075364707876
2.8853046594982077	0.44943702956703624
2.903225806451613	0.4349752365982363
2.921146953405018	0.42070295167149596
2.939068100358423	0.406632353023381
2.956989247311828	0.3927748256999739
2.974910394265233	0.37914095874092585
2.992831541218638	0.365740545023174
3.010752688172043	0.35258258367383005
3.028673835125448	0.33967528495341465
3.046594982078853	0.3270260775030567
3.064516129032258	0.3146416178424798
3.082437275985663	0.3025278019996339
3.100358422939068	0.29068977914767846
3.118279569892473	0.27913196712068006
3.1362007168458783	0.26785806967587317
3.154121863799283	0.2568710953676313
3.172043010752688	0.2461733778963661
3.1899641577060933	0.2357665977944497
3.207885304659498	0.2256518053108585
3.225806451612903	0.21582944435657112
3.2437275985663083	0.2062993773737945
3.261648745519713	0.19706091099376624
3.2795698924731185	0.1881128223501933
3.2974910394265233	0.17945338591828044
3.315412186379928	0.17108040075271638
3.3333333333333335	0.16299121800191846
3.3512544802867383	0.1551827685802006
3.369175627240143	0.14765159088430396
3.3870967741935485	0.14039385844586952
3.4050179211469533	0.13340540741687165
3.4229390681003586	0.12668176379074175
3.4408602150537635	0.12021817026784956
3.4587813620071683	0.1140096126801053
3.4767025089605736	0.10805084589569325
3.4946236559139785	0.10233641913126851
3.5125448028673834	0.09686070060532291
3.5304659498207887	0.09161790147281591
3.5483870967741935	0.08660209898751638
3.5663082437275984	0.08180725884479614
3.5842293906810037	0.07722725666381626
3.6021505376344085	0.07285589857411529
3.620071684587814	0.06868694087752622
3.6379928315412187	0.06471410876208998
3.6559139784946235	0.060931114050164235
3.673835125448029	0.05733167196824403
3.6917562724014337	0.053909516931080044
3.7096774193548385	0.05065841733749794
3.727598566308244	0.04757218937987288
3.7455197132616487	0.044644709873481785
3.763440860215054	0.041869928115939016
3.781362007168459	0.03924187679061652
3.7992831541218637	0.036754681931341376
3.817204301075269	0.034402571968767205
3.835125448028674	0.032179885881617964
3.8530465949820787	0.030081080478511726
3.870967741935484	0.028100736838295746
3.888888888888889	0.02623356593875817
3.9068100358422937	0.024474413505243767
3.924731182795699	0.022818264112094058
3.942652329749104	0.02126024457096571
3.960573476702509	0.01979562664096759
3.978494623655914	0.018419829096208234
3.996415770609319	0.017128419186770102
4.014336917562724	0.015917113529343482
4.032258064516129	0.01478177846376892
4.050179211469534	0.013718429911569833
4.068100358422939	0.012723232772219257
4.086021505376344	0.011792499892389235
4.103942652329749	0.010922690642795595
4.121863799283154	0.010110409136482108
4.139784946236559	0.009352402121508667
4.157706093189964	0.0086455565800242
4.17562724014337	0.007986897064631857
4.193548387096774	0.007373582801807299
4.211469534050179	0.006802904590917552
4.229390681003585	0.006272281526124349
4.247311827956989	0.005779257567149397
4.265232974910394	0.005321497983543478
4.2831541218638	0.004896785695744601
4.301075268817204	0.004503017534841486
4.318996415770609	0.0041382004415884445
4.336917562724015	0.003800447623851856
4.354838709677419	0.003487974690314903
4.372759856630824	0.0031990957769336523
4.39068100358423	0.0029322196813287792
4.408602150537634	0.0026858460190184404
4.426523297491039	0.00245856141415538
4.444444444444445	0.0022490357362273633
4.462365591397849	0.002056018393019154
4.480286738351254	0.0018783346890194343
4.49820788530466	0.0017148822573894652
4.516129032258065	0.0015646275725934367
4.534050179211469	0.0014266025498259603
4.551971326164875	0.0012999012364596117
4.56989247311828	0.0011836765998765846
4.587813620071684	0.0010771374152426284
4.60573476702509	0.0009795452560291767
4.623655913978495	0.0008902115893898873
4.641577060931899	0.0008084949778500081
4.659498207885305	0.0007337983881704469
4.67741935483871	0.0006655666077014059
4.695340501792114	0.0006032837680417157
4.71326164874552	0.0005464709753680752
4.731182795698925	0.0004946840463913375
4.749103942652329	0.0004475113485328378
4.767025089605735	0.000404571742590907
4.78494623655914	0.0003655126258837428
4.802867383512544	0.0003300080736077622
4.82078853046595	0.00029775707593844146
4.838709677419355	0.00026848186822113463
4.85663082437276	0.00024192635145032644
4.874551971326165	0.00021785460011529743
4.89247311827957	0.00019604945439590437
4.910394265232975	0.00017631119362223347
4.92831541218638	0.0001584562878641782
4.946236559139785	0.00014231622448966682
4.96415770609319	0.0001277364065213389
4.982078853046595	0.000114575119629224
5.0	0.00010270256461965522


==> Data/True_response7.dat <==
x y
0.0	0.0207458042882627
0.5555555555555556	0.45269600104768004
1.1111111111111112	1.3802422439290845
1.6666666666666667	0.9774704901847631
2.2222222222222223	0.9511067722252651
2.7777777777777777	0.5394075309255842
3.3333333333333335	0.16299121800191846
3.888888888888889	0.02623356593875817
4.444444444444445	0.0022490357362273633
5.0	0.00010270256461965522


==> Data/Var_Lower_limit.dat <==
x y
0.0	0.0187855705009165
0.017921146953405017	-0.0233571874550849
0.035842293906810034	-0.0643965056941312
0.053763440860215055	-0.10222831569497536
0.07168458781362007	-0.13662954313405298
0.08960573476702509	-0.16739980814386937
0.10752688172043011	-0.19435581057788778
0.12544802867383512	-0.21733193146413937
0.14336917562724014	-0.2361815334387813
0.16129032258064516	-0.2507783323301457
0.17921146953405018	-0.26101770213101777
0.1971326164874552	-0.26681786532141516
0.21505376344086022	-0.26812094361055655
0.23297491039426524	-0.26489385201772647
0.25089605734767023	-0.25712902281091427
0.26881720430107525	-0.2448449480990823
0.2867383512544803	-0.2280865317376529
0.3046594982078853	-0.20692524297240067
0.3225806451612903	-0.18145906603226705
0.34050179211469533	-0.15181224173340582
0.35842293906810035	-0.11813479910161762
0.3763440860215054	-0.08060187708869712
0.3942652329749104	-0.039412838720932625
0.4121863799283154	0.005209817345774442
0.43010752688172044	0.053021739394790934
0.44802867383512546	0.10375818511223595
0.4659498207885305	0.15713563715164997
0.4838709677419355	0.21285350856495755
0.5017921146953405	0.27059573484687727
0.5197132616487455	0.3300312881668792
0.5376344086021505	0.3908050774293029
0.5555555555555556	0.4507367141490608
0.5734767025089605	0.45951783038440663
0.5913978494623656	0.4680083488871316
0.6093189964157706	0.47818691704438093
0.6272401433691757	0.4901968355430438
0.6451612903225806	0.5041486612911267
0.6630824372759857	0.5201302448560147
0.6810035842293907	0.5382072056986154
0.6989247311827957	0.5584223794729449
0.7168458781362007	0.5807951995070577
0.7347670250896058	0.6053212131649713
0.7526881720430108	0.6319717934834087
0.7706093189964157	0.6606940697039771
0.7885304659498208	0.6914110873835438
0.8064516129032258	0.724022202593918
0.8243727598566308	0.7584037107812167
0.8422939068100358	0.7944097077449959
0.8602150537634409	0.8318731774375865
0.8781362007168458	0.8706072987010771
0.8960573476702509	0.9104069605870159
0.9139784946236559	0.9510504735112961
0.931899641577061	0.9923014611499039
0.9498207885304659	1.0339109156026898
0.967741935483871	1.0756193957412172
0.985663082437276	1.1171593452664983
1.003584229390681	1.1582575012515228
1.021505376344086	1.198637350730289
1.039426523297491	1.2380215530499137
1.0573476702508962	1.2761340897732705
1.075268817204301	1.3127010512278277
1.093189964157706	1.3474404815086745
1.1111111111111112	1.3782802218289638
1.1290322580645162	1.3608408896269069
1.146953405017921	1.3397178369880867
1.1648745519713262	1.3170115348052178
1.1827956989247312	1.293028590619631
1.200716845878136	1.2680638838671239
1.2186379928315412	1.242410578739188
1.2365591397849462	1.216359223622071
1.2544802867383513	1.1901955159463837
1.2724014336917562	1.1641978239649302
1.2903225806451613	1.138634704255431
1.3082437275985663	1.1137624977762632
1.3261648745519714	1.0898230474055206
1.3440860215053763	1.0670415666122464
1.3620071684587813	1.0456246830713443
1.3799283154121864	1.0257586775368952
1.3978494623655915	1.0076079355490097
1.4157706093189963	0.9913136270188057
1.4336917562724014	0.9769926262122258
1.4516129032258065	0.964736682056947
1.4695340501792116	0.9546118459910449
1.4874551971326164	0.9466581617212602
1.5053763440860215	0.9408896181849131
1.5232974910394266	0.9372943635087718
1.5412186379928314	0.9358351732734483
1.5591397849462365	0.9364501592974506
1.5770609318996416	0.9390536901910838
1.5949820788530467	0.943537452307289
1.6129032258064515	0.9497714170449744
1.6308243727598566	0.9576035979832181
1.6487455197132617	0.9668487151902033
1.6666666666666667	0.9755112100602933
1.6845878136200716	0.9407827465626977
1.7025089605734767	0.9056135582349417
1.7204301075268817	0.8720897368826228
1.7383512544802868	0.8404855159255836
1.7562724014336917	0.8110399751237919
1.7741935483870968	0.7839680629445023
1.7921146953405018	0.7594605367185546
1.810035842293907	0.7376827040039957
1.8279569892473118	0.7187730824717583
1.8458781362007168	0.7028422131870407
1.863799283154122	0.6899716995262882
1.881720430107527	0.6802135013827226
1.8996415770609318	0.6735894993822378
1.917562724014337	0.6700913367632105
1.935483870967742	0.6696805421060286
1.9534050179211468	0.6722889326032437
1.971326164874552	0.6778192944789754
1.989247311827957	0.6861463342909443
2.007168458781362	0.6971178920997185
2.025089605734767	0.7105564048297863
2.043010752688172	0.7262606055353236
2.060931899641577	0.7440074416376032
2.078853046594982	0.7635541923074636
2.096774193548387	0.7846407614544657
2.1146953405017923	0.8069921166038388
2.132616487455197	0.8303208299751513
2.150537634408602	0.8543296363467142
2.1684587813620073	0.8787137595917612
2.186379928315412	0.9031618711426549
2.204301075268817	0.9273457038252269
2.2222222222222223	0.9491455202218214
2.240143369175627	0.9260409611622303
2.2580645161290325	0.9004567696631692
2.2759856630824373	0.874406982546951
2.293906810035842	0.8481151411108068
2.3118279569892475	0.8217894130920032
2.3297491039426523	0.7956335568538186
2.347670250896057	0.7698465359855218
2.3655913978494625	0.7446207590660461
2.3835125448028673	0.720140079432723
2.401433691756272	0.6965778010596977
2.4193548387096775	0.6740947738367027
2.4372759856630823	0.6528376196863822
2.4551971326164876	0.6329371168661658
2.4731182795698925	0.6145067634967583
2.4910394265232974	0.5976415375291515
2.5089605734767026	0.5824168673607377
2.5268817204301075	0.5688878245705118
2.5448028673835124	0.5570885475561089
2.5627240143369177	0.5470319021414745
2.5806451612903225	0.5387093824478282
2.598566308243728	0.5320912524468493
2.6164874551971327	0.5271269255662914
2.6344086021505375	0.5237455762893485
2.652329749103943	0.5218569733171463
2.6702508960573477	0.5213525169089701
2.6881720430107525	0.5221064481691652
2.706093189964158	0.5239771553493837
2.7240143369175627	0.5268083384867193
2.7419354838709675	0.5304289039512664
2.759856630824373	0.5346416194913464
2.7777777777777777	0.537447725789906
2.795698924731183	0.4964265766373808
2.813620071684588	0.4540914173001729
2.8315412186379927	0.41254375031053575
2.849462365591398	0.3720826958112926
2.867383512544803	0.33297984927174107
2.8853046594982077	0.2954901079034615
2.903225806451613	0.2598512623664806
2.921146953405018	0.2262823249374229
2.939068100358423	0.19498172441526335
2.956989247311828	0.16612560839435167
2.974910394265233	0.1398663298957152
2.992831541218638	0.11633115276237427
3.010752688172043	0.09562119549579295
3.028673835125448	0.07781062637042796
3.046594982078853	0.06294611840035419
3.064516129032258	0.05104656940155505
3.082437275985663	0.042103089428940615
3.100358422939068	0.036079255059278115
3.118279569892473	0.032911627258397524
3.1362007168458783	0.032510526874697576
3.154121863799283	0.034761059102009495
3.172043010752688	0.03952437547152596
3.1899641577060933	0.04663915885584971
3.207885304659498	0.055923313033919286
3.225806451612903	0.06717583194067514
3.2437275985663083	0.0801788095404305
3.261648745519713	0.09469950951804389
3.2795698924731185	0.11049225227746816
3.2974910394265233	0.1272989953021076
3.315412186379928	0.14483871790222358
3.3333333333333335	0.16103100577462845
3.3512544802867383	0.1329439358592208
3.369175627240143	0.10341683271579434
3.3870967741935485	0.07448884265870266
3.4050179211469533	0.046401230106130065
3.4229390681003586	0.01937403845408156
3.4408602150537635	-0.006383017552198278
3.4587813620071683	-0.030670867265937873
3.4767025089605736	-0.05330271957466694
3.4946236559139785	-0.07410589554314775
3.5125448028673834	-0.0929236169412484
3.5304659498207887	-0.10961667106281202
3.5483870967741935	-0.12406491400763515
3.5663082437275984	-0.13616858879900506
3.5842293906810037	-0.1458494411423305
3.6021505376344085	-0.1530516195623072
3.620071684587814	-0.15774234971767823
3.6379928315412187	-0.1599123754456792
3.6559139784946235	-0.159576161739253
3.673835125448029	-0.15677185748877295
3.6917562724014337	-0.15156101846233158
3.7096774193548385	-0.1440280936906307
3.727598566308244	-0.13427968124053324
3.7455197132616487	-0.12244356250453028
3.763440860215054	-0.10866752814496469
3.781362007168459	-0.09311801528861509
3.7992831541218637	-0.075978589566387
3.817204301075269	-0.057448346297556845
3.835125448028674	-0.03774046197377815
3.8530465949820787	-0.017081980877192225
3.870967741935484	0.004275590001502207
3.888888888888889	0.024273673382975015
3.9068100358422937	-0.0016547552553911916
3.924731182795699	-0.029115795357070033
3.942652329749104	-0.056036706401783556
3.960573476702509	-0.08214889678116542
3.978494623655914	-0.10720566102825164
3.996415770609319	-0.13097180494227367
4.014336917562724	-0.1532241017023876
4.032258064516129	-0.17375300499875831
4.050179211469534	-0.1923645334596928
4.068100358422939	-0.20888209424225596
4.086021505376344	-0.22314817040404386
4.103942652329749	-0.23502583725765286
4.121863799283154	-0.24440008677155114
4.139784946236559	-0.2511789453860179
4.157706093189964	-0.2552943744574622
4.17562724014337	-0.25670294550781064
4.193548387096774	-0.25538628508122263
4.211469534050179	-0.2513512864995612
4.229390681003585	-0.2446300882377847
4.247311827956989	-0.23527982104707748
4.265232974910394	-0.22338212837022867
4.2831541218638	-0.2090424670909482
4.301075268817204	-0.19238919841494723
4.318996415770609	-0.17357248218168586
4.336917562724015	-0.1527629935586122
4.354838709677419	-0.1301504934178007
4.372759856630824	-0.10594231981426479
4.39068100358423	-0.08036200758368911
4.408602150537634	-0.05364900373926826
4.426523297491039	-0.02606801771152356
4.444444444444445	0.0002889863325797044
4.462365591397849	-0.025542608295086224
4.480286738351254	-0.05335005586262287
4.49820788530466	-0.08103915293864927
4.516129032258065	-0.10833127494867556
4.534050179211469	-0.13496194453977373
4.551971326164875	-0.16067161701435778
4.56989247311828	-0.1852061610959603
4.587813620071684	-0.20831849623760368
4.60573476702509	-0.22977041896057618
4.623655913978495	-0.24933441128135522
4.641577060931899	-0.26679536375838475
4.659498207885305	-0.28195218164952446
4.67741935483871	-0.2946192548186058
4.695340501792114	-0.30462777743987546
4.71326164874552	-0.3118269067635377
4.731182795698925	-0.3160847526302346
4.749103942652329	-0.3172891915420801
4.767025089605735	-0.3153485010911216
4.78494623655914	-0.31019181248115324
4.802867383512544	-0.30176938078432464
4.82078853046595	-0.29005267447257577
4.838709677419355	-0.2750342876992227
4.85663082437276	-0.2567276808912731
4.874551971326165	-0.2351667577587847
4.89247311827957	-0.2104052907378622
4.910394265232975	-0.18251621508295676
4.92831541218638	-0.15159083531019601
4.946236559139785	-0.11773807782360093
4.96415770609319	-0.08108441404925609
4.982078853046595	-0.04177996822248396
5.0	-0.001857276031800604


==> Data/Var_Upper_limit.dat <==
x y
0.0	0.022705567373571055
0.017921146953405017	0.06141960849002942
0.035842293906810034	0.09999323443504678
0.053763440860215055	0.13645857963829877
0.07168458781362007	0.17073146957352883
0.08960573476702509	0.2027522614687748
0.10752688172043011	0.23247930587673185
0.12544802867383512	0.25988856513498315
0.14336917562724014	0.2849738771941895
0.16129032258064516	0.30774724349394234
0.17921146953405018	0.32823901042806997
0.1971326164874552	0.34649790442294337
0.21505376344086022	0.3625909044677516
0.23297491039426524	0.37660294443724257
0.25089605734767023	0.38863644172841755
0.26881720430107525	0.3988106515130192
0.2867383512544803	0.4072608481870218
0.3046594982078853	0.41413733768319827
0.3225806451612903	0.41960430631318935
0.34050179211469533	0.42383851376114634
0.35842293906810035	0.4270278397826208
0.3763440860215054	0.4293696960956952
0.3942652329749104	0.431069316953715
0.4121863799283154	0.4323379441374582
0.43010752688172044	0.4333909250837045
0.44802867383512546	0.4344457479842027
0.4659498207885305	0.4357200494852744
0.4838709677419355	0.4374296661712125
0.5017921146953405	0.4397869400288549
0.5197132616487455	0.4430002481519921
0.5376344086021505	0.4472832976666723
0.5555555555555556	0.45465670921146817
0.5734767025089605	0.515251204674989
0.5913978494623656	0.5780119995317008
0.6093189964157706	0.6407491872104168
0.6272401433691757	0.7030927820447229
0.6451612903225806	0.7646912372034221
0.6630824372759857	0.8252026717230753
0.6810035842293907	0.8842957962095626
0.6989247311827957	0.9416519942809612
0.7168458781362007	0.9969675875230826
0.7347670250896058	1.0499560717577605
0.7526881720430108	1.1003502514263332
0.7706093189964157	1.1479042344612047
0.7885304659498208	1.1923952618698057
0.8064516129032258	1.2336253514716176
0.8243727598566308	1.2714227383589687
0.8422939068100358	1.305643097108518
0.8602150537634409	1.3361705330431277
0.8781362007168458	1.3629183321157752
0.8960573476702509	1.385829461331141
0.9139784946236559	1.4048768140722474
0.931899641577061	1.420063197295486
0.9498207885304659	1.4314210603757718
0.967741935483871	1.4390119686233143
0.985663082437276	1.442925828697389
1.003584229390681	1.4432798798856292
1.021505376344086	1.4402174795931892
1.039426523297491	1.4339067525537232
1.0573476702508962	1.42453933067311
1.075268817204301	1.412330264711619
1.093189964157706	1.3975286780179461
1.1111111111111112	1.3822002162629308
1.1290322580645162	1.4107441515052046
1.146953405017921	1.4386112947325205
1.1648745519713262	1.46377327016025
1.1827956989247312	1.4860209450660813
1.200716845878136	1.5051815351780824
1.2186379928315412	1.5211076311364213
1.2365591397849462	1.5336769447422711
1.2544802867383513	1.5427932057140732
1.2724014336917562	1.5483871287745448
1.2903225806451613	1.5504172252931108
1.3082437275985663	1.548870391230598
1.3261648745519714	1.5437622444409584
1.3440860215053763	1.5351371989174198
1.3620071684587813	1.5230682704864018
1.3799283154121864	1.507656612843534
1.3978494623655915	1.4890307862663235
1.4157706093189963	1.4673457643676358
1.4336917562724014	1.4427816870710357
1.4516129032258065	1.4155423706691155
1.4695340501792116	1.3858535884056826
1.4874551971326164	1.3539611375399678
1.5053763440860215	1.3201287113877032
1.5232974910394266	1.2846355976006818
1.5412186379928314	1.247774227508669
1.5591397849462365	1.2098476073418607
1.5770609318996416	1.1711666758507429
1.5949820788530467	1.1320476740472243
1.6129032258064515	1.0928097739114813
1.6308243727598566	1.0537740937174676
1.6487455197132617	1.0152739919967975
1.6666666666666667	0.9794312043034216
1.6845878136200716	0.9891576925041294
1.7025089605734767	1.0015838509235135
1.7204301075268817	1.0146809750787895
1.7383512544802868	1.028208939798595
1.7562724014336917	1.0419396577870934
1.7741935483870968	1.0556464182697802
1.7921146953405018	1.0691044996368873
1.810035842293907	1.0820931649766317
1.8279569892473118	1.0943979138389746
1.8458781362007168	1.105812744470993
1.863799283154122	1.1161423419871217
1.881720430107527	1.125204149255019
1.8996415770609318	1.1328302910928856
1.917562724014337	1.138869328489363
1.935483870967742	1.1431878232424557
1.9534050179211468	1.1456716963027087
1.971326164874552	1.1462273657619722
1.989247311827957	1.1447826530597796
2.007168458781362	1.1412874486648459
2.025089605734767	1.1357141312648746
2.043010752688172	1.1280577374000047
2.060931899641577	1.1183358815804023
2.078853046594982	1.106588430442149
2.096774193548387	1.09287693897919
2.1146953405017923	1.0772838639821543
2.132616487455197	1.0599115848231424
2.150537634408602	1.0408813046118013
2.1684587813620073	1.02033206870317
2.186379928315412	0.9984210275103288
2.204301075268817	0.9753349118017487
2.2222222222222223	0.9530655144129424
2.240143369175627	0.9740196473647037
2.2580645161290325	0.995674075182512
2.2759856630824373	1.0159318298293987
2.293906810035842	1.0345023550394596
2.3118279569892475	1.0511265884533418
2.3297491039426523	1.0655660527221973
2.347670250896057	1.0776031508666681
2.3655913978494625	1.0870426959388289
2.3835125448028673	1.0937135461789536
2.401433691756272	1.0974701067380004
2.4193548387096775	1.0981936228900426
2.4372759856630823	1.0957932324394488
2.4551971326164876	1.090206759929885
2.4731182795698925	1.0814012422527464
2.4910394265232974	1.0693731796420298
2.5089605734767026	1.054148509473616
2.5268817204301075	1.035782303326502
2.5448028673835124	1.0143581906198262
2.5627240143369177	0.989987514894543
2.5806451612903225	0.9628082315011621
2.598566308243728	0.9329835581251433
2.6164874551971327	0.9007003923125196
2.6344086021505375	0.8661675131621261
2.652329749103943	0.8296135881982871
2.6702508960573477	0.7912850127773392
2.6881720430107525	0.7514436235304963
2.706093189964158	0.7103643692780228
2.7240143369175627	0.668333185769161
2.7419354838709675	0.6256462094705912
2.759856630824373	0.5826203056938375
2.7777777777777777	0.541367719981027
2.795698924731183	0.544415784613867
2.813620071684588	0.5493505736678288
2.8315412186379927	0.5541620594219507
2.849462365591398	0.5586343640763706
2.867383512544803	0.5625706041197283
2.8853046594982077	0.5657818552817768
2.903225806451613	0.5680874398912075
2.921146953405018	0.5693165630721133
2.939068100358423	0.5693101643580694
2.956989247311828	0.5679227402590372
2.974910394265233	0.5650240563308035
2.992831541218638	0.5605007093274998
3.010752688172043	0.554257514264632
3.028673835125448	0.5462186976534285
3.046594982078853	0.53632888209983
3.064516129032258	0.524553850537984
3.082437275985663	0.5108810811550949
3.100358422939068	0.4953200467699278
3.118279569892473	0.4779022751306959
3.1362007168458783	0.45868116933552916
3.154121863799283	0.437731590385962
3.172043010752688	0.41514920683875134
3.1899641577060933	0.39104961982848574
3.207885304659498	0.3655672759522491
3.225806451612903	0.3388541872659563
3.2437275985663083	0.31107849220372474
3.261648745519713	0.28242293339106894
3.2795698924731185	0.25308349047363476
3.2974910394265233	0.22326928799064383
3.315412186379928	0.19321366384365535
3.3333333333333335	0.16495100001753918
3.3512544802867383	0.1813692126657269
3.369175627240143	0.19958732845000826
3.3870967741935485	0.21752719952520372
3.4050179211469533	0.23491145184606982
3.4229390681003586	0.2514870241137259
3.4408602150537635	0.2670144304921993
3.4587813620071683	0.28126818696926914
3.4767025089605736	0.29403851451723817
3.4946236559139785	0.3051331976596243
3.5125448028673834	0.3143793588774447
3.5304659498207887	0.3216250713518178
3.5483870967741935	0.3267407746045201
3.5663082437275984	0.3296204720597919
3.5842293906810037	0.33018269620648694
3.6021505376344085	0.328371231154996
3.620071684587814	0.3241555855889463
3.6379928315412187	0.31753121196936207
3.6559139784946235	0.30851947056590223
3.673835125448029	0.29716733954664987
3.6917562724014337	0.2835468749919895
3.7096774193548385	0.2677544273470264
3.727598566308244	0.2499096235690615
3.7455197132616487	0.23015412726313497
3.763440860215054	0.20865019297521106
3.781362007168459	0.18557903710859386
3.7992831541218637	0.16113906174453907
3.817204301075269	0.13554400814887996
3.835125448028674	0.10902127338121906
3.8530465949820787	0.08181147686721585
3.870967741935484	0.054178851879765885
3.888888888888889	0.02819366781672445
3.9068100358422937	0.04843344125396559
3.924731182795699	0.0705134181267554
3.942652329749104	0.09236853449809597
3.960573476702509	0.1137363027226921
3.978494623655914	0.13437446783468376
3.996415770609319	0.1540505736918748
4.014336917562724	0.1725423817285423
4.032258064516129	0.18963956788338351
4.050179211469534	0.2051456113134324
4.068100358422939	0.21887964190336995
4.086021505376344	0.23067817015695627
4.103942652329749	0.24039666348652966
4.121863799283154	0.24791094664319538
4.139784946236559	0.2531184102195775
4.157706093189964	0.25593901490611
4.17562724014337	0.2563160820699912
4.193548387096774	0.25421686379652686
4.211469534050179	0.24963288798675676
4.229390681003585	0.2425800765194972
4.247311827956989	0.23309863689589813
4.265232974910394	0.2212527302226124
4.2831541218638	0.20712992092513416
4.301075268817204	0.1908404163931247
4.318996415770609	0.1725161083293255
4.336917562724015	0.15230943330849314
4.354838709677419	0.13039208249455372
4.372759856630824	0.10695362668747051
4.39068100358423	0.08220026258239932
4.408602150537634	0.056354646905362946
4.426523297491039	0.029665356579074036
4.444444444444445	0.004208981394116691
4.462365591397849	0.030935611942162263
4.480286738351254	0.05961890412240703
4.49820788530466	0.0881520522432678
4.516129032258065	0.11624488265751859
4.534050179211469	0.14362246779378945
4.551971326164875	0.17001594585753932
4.56989247311828	0.19516302459289278
4.587813620071684	0.2188096305540202
4.60573476702509	0.24071173671401705
4.623655913978495	0.26063716190297365
4.641577060931899	0.2783672751257975
4.659498207885305	0.29369857384497283
4.67741935483871	0.30644411752679385
4.695340501792114	0.3164348032156685
4.71326164874552	0.3235204731610792
4.731182795698925	0.3275708469818138
4.749103942652329	0.32847627299719623
4.767025089605735	0.3261482953637968
4.78494623655914	0.32052003559710485
4.802867383512544	0.3115463889599824
4.82078853046595	0.2992040380864628
4.838709677419355	0.283491288124818
4.85663082437276	0.2644277297416519
4.874551971326165	0.24205373884029135
4.89247311827957	0.21642982571671146
4.910394265232975	0.18763585452964368
4.92831541218638	0.15577017739734694
4.946236559139785	0.12094881750962672
4.96415770609319	0.08330532607986998
4.982078853046595	0.042996827722590114
5.0	0.0020627208399835333


==> Data/cv1.dat <==
x y
10.0 2.4599236454537485
11.0 2.861622440003681
12.0 2.4771558467067156
13.0 2.4926634209227094
14.0 2.5152138572276703
15.0 2.4500895901418076
16.0 2.5778078558607156
17.0 2.445542504247971
18.0 2.705225624851356
19.0 2.454466644712336
20.0 2.469167328843665
21.0 2.472094028735174
22.0 2.443096043027309
23.0 2.4998730760369177
24.0 2.4358339469698596
25.0 2.547361150271713
26.0 2.4366063465058634
27.0 2.6453907126713103
28.0 2.4423515491840657
29.0 2.450608470569923
30.0 2.452361091541604
31.0 2.4358838265910205
32.0 2.467556234378132
33.0 2.4301358206845216
34.0 2.49158106465335
35.0 2.4289315764668657
36.0 2.5357583390162253
37.0 2.430697433714879
38.0 2.457152263301604
39.0 2.4348508789065555
40.0 2.437968586822746
41.0 2.441394164621511
42.0 2.4296305294509173
43.0 2.450966686281496
44.0 2.425693291010643
45.0 2.4654271327143027
46.0 2.4243194573135725
47.0 2.4899353353139837
48.0 2.424736500841888
49.0 2.537141892746609
50.0 2.4266015389648277
51.0 2.438662410780962
52.0 2.429824692442418
53.0 2.429509900248956
54.0 2.434545768991665
55.0 2.4246674633489502
56.0 2.4412344877421432
57.0 2.4220917237085464
58.0 2.4510378361685
59.0 2.420993407187251
60.0 2.4668774792680663
61.0 2.4209937979285763
62.0 2.496432891312957
63.0 2.421905502458795
64.0 2.437697670239709
65.0 2.4236595902131715
66.0 2.4286272284194674
67.0 2.42628868408369
68.0 2.423747139074962
69.0 2.4299502247659976
70.0 2.4208558414002512
71.0 2.4350113946565317
72.0 2.4191980210103297
73.0 2.4422858891428563
74.0 2.4184191541824105
75.0 2.4537350848049164
76.0 2.4183309612030874
77.0 2.4744617899622994
78.0 2.418833252961698
79.0 2.4353609296135197
80.0 2.4198842269164222
81.0 2.426986741496938
82.0 2.4214921884308547
83.0 2.422501613031332
84.0 2.4237227569593043
85.0 2.419716558557016
86.0 2.42672677411062
87.0 2.41795037822936
88.0 2.4308111763190134
89.0 2.416892575201216
90.0 2.4366230163523865
91.0 2.416376661547874
92.0 2.445678162356824
93.0 2.4163073051717463
94.0 2.4618427725312477
95.0 2.4166313865526585
96.0 2.432013427763447
97.0 2.4173258987348922
98.0 2.424844547058372
99.0 2.418394444799233
100.0 2.420967533133912

==> Data/cv2.dat <==
x y
10.0 0.7411447242452075
11.0 0.7978677143222238
12.0 0.7339742930212163
13.0 0.740610311071023
14.0 0.7582701110519056
15.0 0.7229876404091847
16.0 0.8099013226314687
17.0 0.7363366558409408
18.0 0.7216040226812985
19.0 0.7577806441790919
20.0 0.722754988321788
21.0 0.7272998647057382
22.0 0.7322095493293101
23.0 0.718867450833785
24.0 0.7505012391258556
25.0 0.7197511013524059
26.0 0.7238671595683428
27.0 0.7269489028649436
28.0 0.7168023135702415
29.0 0.7390377656056749
30.0 0.7172292120261912
31.0 0.7258867395180573
32.0 0.7211332988077751
33.0 0.716501065715715
34.0 0.7285608338591625
35.0 0.7150742303690404
36.0 0.7417725408871767
37.0 0.7168566808187984
38.0 0.7181162433182813
39.0 0.720633615322006
40.0 0.7144931767092563
41.0 0.7275153760149947
42.0 0.7142175417206832
43.0 0.7393103534114491
44.0 0.7157357626009492
45.0 0.7161692277594676
46.0 0.7188764342994594
47.0 0.7136307507959366
48.0 0.7242466279022438
49.0 0.713290199029356
50.0 0.7334867807076458
51.0 0.7143225741083764
52.0 0.7160084405923685
53.0 0.7164880715752974
54.0 0.7132495635903384
55.0 0.7201901930826686
56.0 0.7125576850541542
57.0 0.7264244577737206
58.0 0.7129602560674732
59.0 0.717776562850634
60.0 0.7142387646912755
61.0 0.7135621010365092
62.0 0.7164829822464525
63.0 0.7122279174136487
64.0 0.7201558974711567
65.0 0.7120102361382427
66.0 0.7263519689970935
67.0 0.712520381737528
68.0 0.7152935701215757
69.0 0.7137012115071736
70.0 0.7126489270570343
71.0 0.7156624030098812
72.0 0.7116906828892053
73.0 0.718826086092144
74.0 0.7115258813327174
75.0 0.7241161581720489
76.0 0.7119220562391306
77.0 0.7147919461381707
78.0 0.7128318097009375
79.0 0.712344423998447
80.0 0.7143369211237334
81.0 0.7113839029027906
82.0 0.7167121429823269
83.0 0.7111041942850751
84.0 0.7206164131535793
85.0 0.7112881144716748
86.0 0.715868733484326
87.0 0.711876406660946
88.0 0.7125454638546966
89.0 0.7128957546636048
90.0 0.7113364569262521
91.0 0.714484620077279
92.0 0.710837961973619
93.0 0.7169914931339386
94.0 0.7107715235271029
95.0 0.7211359939131516
96.0 0.7110433928768527
97.0 0.7136406266216316
98.0 0.7116365113408003
99.0 0.7117073525201291
100.0 0.7125962622893155

==> Data/cv3.dat <==
10.0 7.023697001435389
11.0 6.185707712649837
12.0 7.025985236211013
13.0 6.185174090789741
14.0 7.023139480261188
15.0 6.180314046914052
16.0 7.014165267647199
17.0 6.1746017197497585
18.0 6.993651138461482
19.0 6.169121473816769
20.0 6.954939930557416
21.0 6.164153020960919
22.0 6.898028114786191
23.0 6.159717916690995
24.0 6.833974225612667
25.0 6.155764213033879
26.0 6.773681104232058
27.0 6.152226754840419
28.0 6.72092550321835
29.0 6.149045244665614
30.0 6.675532605319911
31.0 6.14616833376763
32.0 6.6363561975499685
33.0 6.143553395800614
34.0 6.602265405051343
35.0 6.141165211944072
36.0 6.572336772096534
37.0 6.138974585155581
38.0 6.545845493861232
39.0 6.136957155869995
40.0 6.522223436717799
41.0 6.13509245338486
42.0 6.501021099297802
43.0 6.133363151166731
44.0 6.481878659929423
45.0 6.131754483750811
46.0 6.46450474212214
47.0 6.130253788044367
48.0 6.448660853935599
49.0 6.128850139807711
50.0 6.434149884412551
51.0 6.127534063229942
52.0 6.420807406808335
53.0 6.126297296941405
54.0 6.408495255696778
55.0 6.125132604166029
56.0 6.397096355172211
57.0 6.124033617476706
58.0 6.386510882912995
59.0 6.122994711748292
60.0 6.376653171424296
61.0 6.122010894821512
62.0 6.367449277586486
63.0 6.121077726415352
64.0 6.358835033573311
65.0 6.120191237529064
66.0 6.350754475177028
67.0 6.1193478712552185
68.0 6.343158565154862
69.0 6.118544430116611
70.0 6.336004148432652
71.0 6.117778031076892
72.0 6.3292530912820695
73.0 6.117046067485345
74.0 6.322871568800198
75.0 6.116346176383282
76.0 6.3168294684190505
77.0 6.115676210376895
78.0 6.311099893210291
79.0 6.115034213340782
80.0 6.3056587406561135
81.0 6.114418399354907
82.0 6.300484347422591
83.0 6.113827134382535
84.0 6.295557186714058
85.0 6.113258920280413
86.0 6.290859609827129
87.0 6.112712380800689
88.0 6.286375624475503
89.0 6.1121862492998975
90.0 6.282090703878306
91.0 6.111679357915993
92.0 6.277991621749195
93.0 6.111190628011964
94.0 6.274066309165646
95.0 6.1107190617157725
96.0 6.270303729999202
97.0 6.110263734411686
98.0 6.266693772151207
99.0 6.109823788060373
100.0 6.263227152297645

==> Data/gp_samples0.05.dat <==
x y1 y2 y3 y4 y5 y6 y7 y8 y9 y10
-1.0	-1.1153854899008224	-0.7868870505615471	0.04860492001840334	-0.011175562551930685	-1.056971708162878	-0.6479811626867651	-1.249303965161795	0.6535523265307692	-0.6385716592688061	-1.2514267659601983
-0.9959919839679359	-1.0561368685713948	-0.7308175217465572	0.13505926039871785	0.13761113655032348	-1.1695227002113537	-0.581445515107833	-1.3105005722961756	0.7369783510409764	-0.60955119560486	-1.2182605782629723
-0.9919839679358717	-0.9805864952075944	-0.6676918409570411	0.22551540603369327	0.30191401740657015	-1.2731860809930167	-0.5163340223837076	-1.3669772382385168	0.7943645595548626	-0.5987732449725484	-1.1666462017871908
-0.9879759519038076	-0.8899789762880522	-0.5977082666383042	0.31834028563872246	0.4789833169724074	-1.3662436524422528	-0.4539183676660242	-1.4191400809433858	0.82333001388935	-0.6050040899615611	-1.100244644630637
-0.9839679358717435	-0.786063459808188	-0.5210536912441031	0.4115799491017383	0.6657653726294802	-1.4471108987931047	-0.39519809122139615	-1.4674199863239423	0.8222113189675598	-0.6265024577059615	-1.0230655894291059
-0.9799599198396793	-0.6710297554290553	-0.43790680811559984	0.5030644293616553	0.859003200481665	-1.5144096857730551	-0.34088706538581004	-1.5122217990432187	0.7901778987987107	-0.6610994513529085	-0.9392116525592409
-0.9759519038076152	-0.5474186577711428	-0.34845457242091116	0.5905141563799564	1.0553333087870542	-1.5670298373463905	-0.2914246559234441	-1.5538787596077486	0.7273249981508936	-0.7062805434611507	-0.8526220564441251
-0.9719438877755511	-0.41801331188712765	-0.2529225749254005	0.671641737390299	1.251374040063558	-1.6041730027351664	-0.24700818700160013	-1.5926145036044663	0.6347336956258594	-0.7592673714119443	-0.7668329777898347
-0.9679358717434869	-0.2857193074110383	-0.1516177123296479	0.7442446818154618	1.4438032928813338	-1.6253743872250968	-0.2076411998798519	-1.6285143821210615	0.514488573318481	-0.8170984662798202	-0.6847705088291063
-0.9639278557114228	-0.15344140523093297	-0.044979359906990986	0.8062865797950753	1.6294258821483807	-1.6305007340621658	-0.17319061384785547	-1.6615073003356664	0.369646219337138	-0.8767090338218312	-0.6085897098707728
-0.9599198396793587	-0.023964478984485622	0.0663665581476096	0.855966056509797	1.8052326444118107	-1.6197259961001176	-0.14344536791355766	-1.6913587058007946	0.20415122532975227	-0.9350103737994109	-0.5395698590783087
-0.9559118236472945	0.1001544927228754	0.18155738515998066	0.8917742734224297	1.968454396178953	-1.593488969092276	-0.11816944646759549	-1.7176747805983748	0.022700456502022952	-0.988969463380922	-0.47807199685711027
-0.9519038076152304	0.21667760973101471	0.29945458962116295	0.9125426529320508	2.1166138872972375	-1.5524393503080665	-0.09714328249721249	-1.7399172954072832	-0.16943928236081107	-1.0356887297673716	-0.42356052785740184
-0.9478957915831663	0.3237559278579028	0.41862230519664834	0.9174827738590017	2.247578012592246	-1.4973799131550525	-0.08018922561847534	-1.7574279745971277	-0.3666509163204259	-1.0724852547069577	-0.374686301250597
-0.9438877755511023	0.4199750124728115	0.5373288396616228	0.9062200274478159	2.359610964661739	-1.4292125787654029	-0.0671788480144184	-1.7694606262172068	-0.5632113145551512	-1.0969677826983781	-0.32942454116994635
-0.9398797595190381	0.5043747445457384	0.6535743928800324	0.8788217356595843	2.4514270536404443	-1.34889512514609	-0.05802210466669674	-1.7752187576746152	-0.7535447307605803	-1.107109136375271	-0.28525750866222527
-0.935871743486974	0.5764436410510118	0.7651457212004358	0.8358191914905773	2.5222399645485876	-1.2574132850101154	-0.052640530967465224	-1.7738959920330617	-0.9324688993847321	-1.1013111315356232	-0.2393890557039805
-0.9318637274549099	0.6360896670948515	0.8696958154211426	0.7782217147728749	2.5718036379647224	-1.1557703704968203	-0.05092853791674875	-1.7647163910927406	-1.0954174057697565	-1.0784589248543546	-0.1889764282788209
-0.9278557114228457	0.6835911655771295	0.964844125043075	0.7075195804350888	2.6004390450433315	-1.0449937420155015	-0.05270827698268413	-1.7469718387648054	-1.2386235995101187	-1.0379619422340922	-0.13136386735603486
-0.9238476953907816	0.7195329745893471	1.048290741398435	0.62567181541769	2.60904107073053	-0.9261548459714831	-0.05768436671780802	-1.7200539737074665	-1.359254307761315	-0.9797790789700039	-0.06430275297179283
-0.9198396793587175	0.7447338778565836	1.117936466323308	0.5350745812344503	2.599060570908506	-0.8003975691080528	-0.06540493137411624	-1.68347877575984	-1.4554856583578388	-0.9044266349304265	0.013855817194274032
-0.9158316633266533	0.7601720721848465	1.17199997868881	0.4385062992433684	2.5724583445085454	-0.6689685716902529	-0.07523488832027682	-1.6369027522584114	-1.5265180494835242	-0.8129683200541896	0.10400813661292105
-0.9118236472945892	0.7669152049927275	1.209123411922718	0.3390468830525645	2.531630057077154	-0.5332431913791625	-0.08634628660487498	-1.5801306402626758	-1.5725322285962198	-0.7069875077991393	0.20619413266804637
-0.9078156312625251	0.7660606730758407	1.2284585236627867	0.2399703634335594	2.4793037822305086	-0.3947414103459572	-0.09772885063086292	-1.5131155100050628	-1.5945930632636367	-0.5885426223125815	0.31954900794283
-0.9038076152304609	0.7586903202092277	1.2297271483162835	0.1446126697597099	2.418414468543826	-0.25513005150131496	-0.10822187646733872	-1.4359529827151076	-1.5945114254908963	-0.4601070598785432	0.44231305447179825
-0.8997995991983968	0.745841579053088	1.2132515939406399	0.0562191225003708	2.3519619771006814	-0.11620950176012033	-0.11656645643836817	-1.3488718338782906	-1.57467728460108	-0.32449536228818404	0.5718988215285945
-0.8957915831663327	0.7284947291600415	1.1799528676436386	-0.02222101748942285	2.2828611046875156	0.02011452086382005	-0.12147488352590069	-1.2522234488077235	-1.5378783693754885	-0.1847775271386519	0.7050113205335209
-0.8917835671342685	0.7075736164564196	1.1313168781698268	-0.08814314683826374	2.213793025836743	0.15187169794316763	-0.12171222505101353	-1.1464723943514739	-1.487118550923773	-0.04418344393802143	0.8378137405324295
-0.8877755511022044	0.6839552502501983	1.0693308812074418	-0.13956748985462436	2.1470677676438426	0.27707651024281504	-0.11618364864022641	-1.0321897973441292	-1.4254485305234368	0.09400041298247869	0.9661283984710299
-0.8837675350701403	0.6584824727633369	0.9963942505051505	-0.17523843586297103	2.0845066881824055	0.393781853265878	-0.10402028394894766	-0.9100503698399893	-1.3558187733510343	0.22653963326767262	1.085660513956469
-0.8797595190380761	0.6319735985320026	0.9152090710299832	-0.1947309416308771	2.0273525642213257	0.500132568642491	-0.08465630116018265	-0.7808329368101673	-1.2809613122251389	0.35036300829613176	1.1922310073070448
-0.875751503006012	0.6052236228153399	0.8286570026916827	-0.19851339870925047	1.9762129750246613	0.5944154079542849	-0.05789049767070051	-0.6454233748891333	-1.2033035156630527	0.4626726778203047	1.2820039707152813
-0.8717434869739479	0.5789932168135613	0.7396693432649183	-0.1879589980635036	1.9310404032849684	0.6751031959245516	-0.023926943971854252	-0.5048181300891429	-1.1249136193593703	0.5610490724439257	1.3516948152828483
-0.8677354709418837	0.553984030373108	0.6510972534491338	-0.16530118956045847	1.891150078574009	0.7408923446099462	0.01660898959786908	-0.36012608535004387	-1.0474751282288852	0.643545731185471	1.3987463640885363
-0.8637274549098196	0.5308014629076753	0.5655887502585968	-0.13353302338503947	1.8552742637847668	0.7907340807345753	0.0626808191148079	-0.21256657525458222	-0.9722853469120417	0.7087685633606395	1.421462298926907
-0.8597194388777555	0.5099086352525557	0.4854784002517762	-0.0962545892072482	1.8216495953619467	0.8238605273754631	0.11287677411699848	-0.06346180214243033	-0.9002723751069632	0.7559339953444935	1.4190902667117524
-0.8557114228456913	0.4915774018188839	0.4126947333226147	-0.057477017590908376	1.7881323497104837	0.8398069730081922	0.1654686817300069	0.08577727381398477	-0.8320248437434944	0.7849008536777466	1.3918504332564883
-0.8517034068136272	0.4758435581590447	0.34868933259245	-0.021395169102827353	1.752335184705666	0.8384312411061159	0.2184896755525475	0.23367145272719358	-0.7678292803108179	0.7961718829248959	1.340909094849888
-0.8476953907815631	0.46247371990251795	0.2943904102533092	0.007856142582412668	1.7117780117171626	0.8199301535479834	0.2698253624072071	0.3786990090059083	-0.7077110150353034	0.7908624855247915	1.2683008270469234
-0.843687374749499	0.4509506202169333	0.25018251296766475	0.0264460276126298	1.664045166166952	0.7848518860844774	0.31731253311157126	0.5193244365097087	-0.6514756974227984	0.7706365018948632	1.1768062407469473
-0.8396793587174348	0.4404818908437107	0.21591285563806964	0.031074956728126765	1.6069409145611824	0.7341018379415938	0.3588395319318304	0.6540274219144087	-0.5987495480851922	0.7376114202090176	1.06979540450074
-0.8356713426853707	0.4300349814160637	0.19092368199521947	0.01917040383051542	1.5386355050337204	0.6689387843861851	0.3924429115862717	0.7813290437270043	-0.5490172678930965	0.6942380345591821	0.9510490937335329
-0.8316633266533067	0.4183980462385512	0.17410900088287296	-0.010962227047851903	1.4577943842899685	0.590957803743622	0.41639584512846595	0.8998124887751147	-0.5016570104243566	0.6431619346018913	0.824571032678485
-0.8276553106212425	0.4042637376968592	0.1639930442927774	-0.06004286244543315	1.3636838318571909	0.5020569188235772	0.42928476201119703	1.0081363436944644	-0.45597203658749075	0.5870759946303894	0.6944041021517264
-0.8236472945891784	0.38633022889692453	0.15882683203632877	-0.12777953593982336	1.2562470931199528	0.40438558115105533	0.43007164840937523	1.105039658417458	-0.41121872611538274	0.528573980347633	0.5644621243552921
-0.8196392785571143	0.3634117278586893	0.15669831337318685	-0.21289155182324887	1.136146141615134	0.30027492652106885	0.41814026637536517	1.1893393344741072	-0.3666306650168499	0.4700153560368908	0.4383864676701183
-0.8156312625250501	0.33454944081909094	0.15565071328202904	-0.3131895417802591	1.0047655028419065	0.19215189188681123	0.39332513221375387	1.2599217692117994	-0.3214386933905758	0.41341033340468664	0.3194336232062072
-0.811623246492986	0.2991134957659794	0.15380299288767968	-0.42570503025021517	0.864176165042837	0.08244147782492912	0.3559224571904379	1.3157318856289864	-0.2748871634891309	0.36033227403178913	0.2103964613963822
-0.8076152304609219	0.2568867577046788	0.14946582016845592	-0.5468590352343554	0.7170595101962447	-0.026536680706602117	0.3066824698154424	1.3557635139578073	-0.22624722411021533	0.3118619790759332	0.11355849137363719
-0.8036072144288577	0.20812268167017978	0.14124623917138307	-0.6726571762062437	0.5665934064761673	-0.13267001640646675	0.24678273496657882	1.3790554269528026	-0.1748286303999737	0.2685654954430888	0.030677512098855143
-0.7995991983967936	0.15357122393597808	0.12813442917378778	-0.7988978549437299	0.4163050399878664	-0.23414516269063876	0.17778240494920836	1.3846970889902859	-0.11999222515528069	0.23050419299572258	-0.0370071154897291
-0.7955911823647295	0.0944691918741235	0.10956664827038845	-0.9213803064442034	0.26989758713547607	-0.3295231669670652	0.10155790470724563	1.371847353006385	-0.06116566044535197	0.19727335654845685	-0.08875052601920892
-0.7915831663326653	0.03249406343523968	0.08545970618768503	-1.0361005519631352	0.13106022772342704	-0.41779177738137124	0.020221435875239207	1.339767993437125	0.002135052448515557	0.1680636524756244	-0.12426882615859751
-0.7875751503006012	-0.03031695196709699	0.056214092946662644	-1.1394252917695071	0.003273005586828151	-0.4983908064471129	-0.06397512977195674	1.287872225703393	0.07027608565587298	0.14173873009094248	-0.14370226281997986
-0.7835671342685371	-0.09167820237723968	0.022685110056066205	-1.2282362555888608	-0.11038063395218616	-0.5712089745138098	-0.14874700807194122	1.215786411186822	0.14346742028813902	0.11692193939378612	-0.14757979973090699
-0.779559118236473	-0.14919047016901674	-0.013876163545044557	-1.3000401698876252	-0.20738043576779322	-0.6365531087863932	-0.23188853874246823	1.123421190006132	0.22171609612706503	0.09208561190814298	-0.13678782759433333
-0.7755511022044088	-0.20049076597164955	-0.05190772724487879	-1.3530420171844575	-0.28590265956647404	-0.6950928176151536	-0.3113839184929489	1.0110465407969735	0.3047734698219181	0.06563739302041961	-0.1125436471896439
-0.7715430861723447	-0.24340703796608837	-0.08964073520749373	-1.3861814352777035	-0.3449097896237843	-0.7477855339646335	-0.3855092829528502	0.8793639426848248	0.3920807288636798	0.03599951197689253	-0.07637250581014497
-0.7675350701402806	-0.27610714423488064	-0.12521447063241822	-1.3991338094327441	-0.38418951524145617	-0.7957879777646792	-0.4529186677610162	0.7295680803736867	0.4827184790631502	0.0016783960778818286	-0.030085588121226373
-0.7635270541082164	-0.2972315276911901	-0.15679294931582985	-1.392278825931577	-0.4043400519326365	-0.8403605799512802	-0.512707026022237	0.5633905052657957	0.5753672055122282	-0.03867653144205045	0.02424438657249482
-0.7595190380761523	-0.30599988295924224	-0.18267387331964552	-1.3666400493897468	-0.40670361664112575	-0.8827712931746647	-0.564444910104575	0.38311839157603705	0.668285577283938	-0.08622484510414302	0.08431339192959413
-0.7555110220440882	-0.3022836754500007	-0.2013816254026998	-1.3237995901384534	-0.3932546619235299	-0.9242046087457662	-0.6081815358421386	0.19158297755127035	0.7593128173412089	-0.14189703741407772	0.14762506612633575
-0.751503006012024	-0.28663857277840576	-0.21173786240735118	-1.2657922973613638	-0.3664537482754087	-0.9656806674645141	-0.6444155216826218	-0.007885647592167524	0.8458997251454352	-0.2063650392779713	0.21154038789103138
-0.7474949899799599	-0.26029353280934	-0.21290582384102336	-1.194984287642697	-0.3290811486990391	-1.0079882569307625	-0.674035338701639	-0.21153823438117741	0.9251705935892022	-0.28001991241982177	0.2733388020254875
-0.7434869739478958	-0.22509627125070888	-0.2044074125977411	-1.1139410847606246	-0.2840659986690477	-1.0516343661938967	-0.6982340887691662	-0.41531862822475457	0.994015489392292	-0.3629554855654953	0.33029025594773187
-0.7394789579158316	-0.18341788362402034	-0.1861150597035837	-1.02529121920063	-0.2343267674515647	-1.0968119115228507	-0.7184053335623559	-0.615003970973351	1.0492095160339852	-0.4549571279711095	0.3797364119855006
-0.7354709418837675	-0.13802228715032674	-0.1582229756293923	-0.9315917509442388	-0.18263699596701574	-1.1433862964601176	-0.7360280800284874	-0.8063658102698246	1.0875531041690318	-0.55549540844387	0.4191782896669296
-0.7314629258517034	-0.09190865086959464	-0.12120428169254993	-0.835202706892554	-0.1315268221556208	-1.1909006252436616	-0.7525495483326392	-0.9853431662272015	1.1060253759029666	-0.6637249854065024	0.446366808878214
-0.7274549098196392	-0.04813689963688089	-0.07576146193828491	-0.7381776963071567	-0.08322621280476653	-1.2385986260721416	-0.7692739936101549	-1.1482173747711408	1.1019414062017594	-0.778489627099288	0.4593921422566212
-0.7234468937875751	-0.009647560314650108	-0.022777460666837574	-0.64217781195751	-0.039650617194188546	-1.2854636292530843	-0.7872647360892351	-1.2917780823695353	1.0731038329262623	-0.8983346889769294	0.4567674132186754
-0.7194388777555111	0.020912419997877137	0.03672639999855818	-0.5484152024740655	-0.0024246094639176516	-1.3302712673081727	-0.8072648906759232	-1.4134701348371996	1.0179396992512961	-1.021528603090524	0.4375020668541193
-0.7154308617234469	0.04134672960970889	0.10162152500324709	-0.45763133792407656	0.027065361210412236	-1.3716529259335921	-0.8296403532883759	-1.5115122351671062	0.9356145026858144	-1.1460948988202782	0.40116019201556763
-0.7114228456913828	0.05003972635693904	0.17069060786635093	-0.37011299473344444	0.04760119578918715	-1.4081664094260247	-0.8543466835739095	-1.5849800286710454	0.8261169701129651	-1.2698559325764756	0.34789921875134155
-0.7074148296593187	0.04605147907521929	0.24263487334042722	-0.28574645602940346	0.0580600140866679	-1.4383698458691205	-0.8809198676518787	-1.6338485465673969	0.6903098643161977	-1.3904888430390934	0.2784848243590404
-0.7034068136272545	0.029172268659925737	0.31607380298383564	-0.20410753856094194	0.05735115052061331	-1.4608946089467085	-0.9084897133320423	-1.6589915114464473	0.5299439719212271	-1.5055932955490288	0.19427863909340568
-0.6993987975951904	-6.627408576360619e-5	0.3895431159205291	-0.12458205788813806	0.04437488518205535	-1.4745130315014805	-0.9358138808042317	-1.662137680846293	0.34763420202359735	-1.6127694085316104	0.09719652282624919
-0.6953907815631263	-0.0404233983154215	0.46149781890818103	-0.04650850329726131	0.01801124356522695	-1.4781969676812827	-0.9613302330660282	-1.6457869877216538	0.14679838208138854	-1.7097029864473614	-0.01036318287700564
-0.6913827655310621	-0.09002212326219575	0.5303270483741873	0.030667710361648073	-0.02285702279609083	-1.471163832910341	-0.983225163711109	-1.6130915590783366	-0.06843912913085183	-1.7942539739060697	-0.12561997759460336
-0.687374749498998	-0.14645765024820065	0.5943861476757138	0.10724076439697322	-0.0792877810921898	-1.4529075881512694	-0.9995156368647604	-1.5677086159102371	-0.29337545595551556	-1.8645430674873975	-0.24553632082146976
-0.6833667334669339	-0.20693414639015653	0.6520490659380376	0.18310491315873306	-0.15219414175318538	-1.423213180944986	-1.0081426646643343	-1.5136336720157755	-0.5228839303420597	-1.919030840189986	-0.36696136777822924
-0.6793587174348698	-0.26842125247012016	0.7017810005665291	0.2576419109863716	-0.24223907976944833	-1.382154132033336	-1.0070737063129096	-1.4550232854069942	-0.7515893287184703	-1.9565836767191405	-0.486784951238091
-0.6753507014028056	-0.3278207367718823	0.7422276371444082	0.32964712832873466	-0.3497214447538369	-1.3300741723200886	-0.9944109353339979	-1.3960168400580224	-0.9740562786093897	-1.9765213537834707	-0.6020917599231056
-0.6713426853707415	-0.3821333658573644	0.7723138580987075	0.39730380486573497	-0.4744660879404076	-1.267554997909455	-0.9685015235927646	-1.340566452018669	-1.1849825820064348	-1.9786422194103424	-0.7103047843350412
-0.6673346693386774	-0.4286162737155226	0.7913419110268608	0.4582116787150058	-0.6157307490421112	-1.1953732345211001	-0.9280451623997974	-1.2922831459643793	-1.379388653426391	-1.963223539983285	-0.809307233577228
-0.6633266533066132	-0.4649218407509527	0.7990772206820976	0.5094723018566626	-0.7721409179153502	-1.1144505113093957	-0.8721931823078697	-1.254306018914674	-1.5527942074120538	-1.9309965337625792	-0.8975333705465214
-0.6593186372745491	-0.48921028682844087	0.7958096539901506	0.5478289697654651	-0.9416613309903286	-1.0258010756092037	-0.8006330710903595	-1.2291993171569784	-1.7013738420271654	-1.8830976868133231	-0.9740210238844051
-0.655310621242485	-0.5002297719308316	0.7823792921024924	0.5698546805459876	-1.1216093952654578	-0.9304815852953165	-0.713652129067345	-1.2188803515759763	-1.8220842768884502	-1.8209999241668382	-1.0384217203753665
-0.6513026052104208	-0.49735971142488783	0.7601586039886412	0.572177254617613	-1.3087120235483098	-0.8295475589880607	-0.6121745799518392	-1.2245791371292996	-1.91275766204075	-1.7464288713577478	-1.090968116764468
-0.6472945891783567	-0.4806151713569373	0.7309871072734202	0.5517270606860911	-1.4992034957789762	-0.7240204271709433	-0.49776771072463954	-1.246828740159899	-1.9721574445280472	-1.6612706167754019	-1.13240227897837
-0.6432865731462926	-0.4506125242475439	0.6970596968469972	0.5059900592626108	-1.688958389213521	-0.6148682116624055	-0.37261446927674885	-1.285483713728962	-1.9999955692082272	-1.5674779636974545	-1.1638719069276853
-0.6392785571142284	-0.40849891622862605	0.6607752215632143	0.43324739083273717	-1.8736506470949188	-0.503001597883807	-0.23945222347072173	-1.3397628219749425	-1.9969120755605174	-1.46698210480398	-1.1868044089355387
-0.6352705410821643	-0.3558504050160056	0.6245569191445594	0.3327827144377834	-2.04892771050896	-0.3892856218757068	-0.10147982591800858	-1.4083115720429187	-1.9644202156228532	-1.361615994011956	-1.2027704539874235
-0.6312625250501002	-0.29454574220030894	0.5906603181347444	0.20504003836391302	-2.21058746916882	-0.27456548230908784	0.03776254854324834	-1.489279893409063	-1.9048218826993353	-1.2530545216572921	-1.213349072333386
-0.627254509018036	-0.22662454793037307	0.5609866281670062	0.05171783168289963	-2.354745658994604	-0.15970325941462168	0.1745343856479636	-1.5804105682746785	-1.821099293653049	-1.1427750506408878	-1.2200055021619962
-0.6232464929859719	-0.15413991372290933	0.5369200965654729	-0.12421043241060932	-2.4779822339102537	-0.04562076433333155	0.3050488724830007	-1.6791346017305009	-1.7167894719791108	-1.0320400942348962	-1.2239909306164167
-0.6192384769539078	-0.07901613316457844	0.5192061821761647	-0.3185538111084157	-2.577457080320773	0.06665744358531503	0.4256315730200803	-1.7826704635255493	-1.5958481672930402	-0.9219020631199606	-1.226270341534851
-0.6152304609218436	-0.00292219165883586	0.5078838211929915	-0.5260381509668934	-2.650988074299401	0.1759674554146949	0.5328753546343048	-1.8881248565357982	-1.4625095054740227	-0.8132282194384957	-1.2274812595895834
-0.6112224448897795	0.07282921854014658	0.5022799172025977	-0.7405098572328915	-2.697087695343061	0.2809823177558415	0.6237838331238648	-1.992593208344278	-1.3211470075320848	-0.70674236794775	-1.227922722184381
-0.6072144288577155	0.14734905563020298	0.5010680588137179	-0.9551966431428033	-2.7149579499671375	0.3802068499374222	0.6958967095480091	-2.0932583251058046	-1.176140763215453	-0.6030784842415999	-1.2275707549006687
-0.6032064128256514	0.2201999494381028	0.502387053239676	-1.1630084541269903	-2.704446930045502	0.47199492355519396	0.7473917427282862	-2.1874855427223245	-1.0317546000909856	-0.5028405012660132	-1.226114337710423
-0.5991983967935872	0.291382158418481	0.5040088907019056	-1.3568589222882417	-2.6659736210233063	0.5545908597776058	0.7771595527712818	-2.2729122906368944	-0.8920261256740464	-0.4066619032203919	-1.2230045689302798
-0.5951903807615231	0.36127808901583175	0.5035408837954116	-1.5299865455955144	-2.600430272338142	0.6261939011729749	0.784848838506818	-2.3475293566293147	-0.7606715863830659	-0.31525864963523403	-1.2175095510718663
-0.591182364729459	0.43055946660703726	0.4986434716327831	-1.6762553697931992	-2.5090734650593687	0.6850419284864939	0.7708808297871443	-2.4097504752291217	-0.6410066094620266	-0.22946929535198987	-1.2087683682662111
-0.5871743486973948	0.5000645209415012	0.4872438490108496	-1.7904171629293248	-2.3934157402364615	0.7295080751767653	0.7364328634974034	-2.458466357144854	-0.5358830913046896	-0.15027698914756354	-1.195839189102153
-0.5831663326653307	0.5706553339270117	0.46772625197932677	-1.868320633960282	-2.2551291596021508	0.7582019889144096	0.6833919043785239	-2.4930791266640147	-0.4476417905732372	-0.07880930591869616	-1.177738698683242
-0.5791583166332666	0.6430675216240374	0.4390822517190091	-1.9070577567341072	-2.095970451851229	0.7700664802361393	0.6142796966035342	-2.51351349016877	-0.3780796110331631	-0.016313545751145752	-1.1534723743821416
-0.5751503006012024	0.7177654698605743	0.40100843400400793	-1.905042248481728	-1.9177345817857359	0.7644603533907204	0.5321521038914112	-2.520201899688623	-0.32843016153889426	0.035892866308093345	-1.1220572097249484
-0.5711422845691383	0.7948162791928636	0.35394388946779876	-1.8620202374818358	-1.722239930352982	0.7412193601618061	0.4404761280477975	-2.5140424846900307	-0.2993560051226761	0.07649504495549309	-1.0825400545357116
-0.5671342685370742	0.8737943626983019	0.2990454575969943	-1.7790177028507432	-1.5113441715967197	0.700689329980383	0.34298909914877707	-2.4963304881768065	-0.2909510883327699	0.10427229395462646	-1.0340155681728542
-0.56312625250501	0.9537263468018944	0.23810409973512042	-1.6582330346761647	-1.2869858378240249	0.6437283488046194	0.2435455631404328	-2.4686661577226303	-0.30275217843410823	0.11820255438653951	-0.97564778859752
-0.5591182364729459	1.0330827206105053	0.17341062610743374	-1.5028858156897242	-1.0512429644373122	0.5716780260241823	0.14595836128945375	-2.432844246167184	-0.3337586891493231	0.1175716958463503	-0.906698541251146
-0.5551102204408818	1.1098188221641518	0.10758287472236035	-1.317034562373318	-0.8063975555610184	0.4863069980236021	0.05384117018376616	-2.39073218575676	-0.3824609564849167	0.102078451150321	-0.8265644988470711
-0.5511022044088176	1.1814635678437184	0.043369071619284306	-1.1053766967383876	-0.5549932719302952	0.3897324776104122	-0.029539794138777782	-2.3441453489018715	-0.44687770448821157	0.0719252439553077	-0.7348228907605102
-0.5470941883767535	1.2452501909357774	-0.016556633676502994	-0.8730435582206667	-0.2998739292886906	0.2843275487321203	-0.10139724065644014	-2.2947283945143213	-0.5246039627986834	0.027885418523383686	-0.6312839293428694
-0.5430861723446894	1.298279530985442	-0.06979056146824525	-0.6254019824288723	-0.04419214437538507	0.17262281781734692	-0.15953036791863312	-2.243851410074367	-0.6128709136751519	-0.02866149474696465	-0.5160462557001311
-0.5390781563126252	1.3377034532192993	-0.11437327087606664	-0.36787207906408276	0.2086193801453309	0.057210896993885006	-0.2024026502428902	-2.1925283970275546	-0.7086189404516797	-0.09573288021374318	-0.3895503613988085
-0.5350701402805611	1.360914061929407	-0.1489285355828137	-0.1057685516072401	0.45491721636738286	-0.05933891830005074	-0.22918570220526321	-2.1413637261790726	-0.8085844690225172	-0.17078821137490716	-0.2526242034553047
-0.531062124248497	1.365723697946817	-0.17275851995511704	0.1558295808757014	0.6909556854097544	-0.17455030987521078	-0.23976723615506682	-2.0905297262267917	-0.9094000662713057	-0.2508167695987912	-0.10651520255811418
-0.5270541082164328	1.3505213608936748	-0.1858897947244601	0.4121784976189367	0.9130280665404222	-0.2860908625826857	-0.2347235222788769	-2.039775849930238	-1.007705795734405	-0.33246485906121204	0.0470964877062821
-0.5230460921843687	1.3143931306634125	-0.1890686560826313	0.6589383316332377	1.1176298644488192	-0.3918037486575672	-0.21525916420018626	-1.98846720853242	-1.1002682142859885	-0.4121959733633178	0.20610720388715079
-0.5190380761523046	1.2571972144075152	-0.1837079237242869	0.892213293737583	1.301630232414952	-0.48972207545548735	-0.1831191752940711	-1.9356479839254397	-1.1841018521023625	-0.486474219648821	0.36802339993312255
-0.5150300601202404	1.1795881382834257	-0.17179072907543055	1.108567073149521	1.4624358994066513	-0.578069773895197	-0.14048006267286223	-1.8801235727082801	-1.2565867878084929	-0.5519588133920409	0.530019441103992
-0.5110220440881763	1.0829889727795559	-0.15573954531524736	1.3050187890956404	1.598131907695111	-0.6552542273443414	-0.0898277290056074	-1.8205544490419798	-1.3155752171537318	-0.6056958846958674	0.6890171151192912
-0.5070140280561122	0.9695149086727544	-0.1382606919275499	1.4790256600687748	1.70758516627791	-0.7198563938510999	-0.03383039260132608	-1.7555547024572191	-1.3594798579976013	-0.6452933715117676	0.841782380122642
-0.503006012024048	0.8418555577571339	-0.12217566877012609	1.6284589302842551	1.790500090482811	-0.7706239365889227	0.02478560544327402	-1.6837889400059807	-1.3873376912348763	-0.6690655039368462	0.9850332446795723
-0.49899799599198397	0.7031266411745027	-0.11025090758833798	1.7515794202310708	1.8474200704068138	-0.8064719174406142	0.08335021665636369	-1.6040625568549747	-1.39884386725058	-0.6761352821115176	1.1155516433019879
-0.49498997995991983	0.5567039268087529	-0.10503691140413007	1.847018349264607	1.8796736886830279	-0.8264940724346987	0.13934891270898261	-1.5154020110553947	-1.3943524864712127	-0.6664862812926924	1.2302918584890523
-0.4909819639278557	0.4060531762713864	-0.10872638713316807	1.9137678463582413	1.8892699079590156	-0.8299857764712639	0.19050310412519217	-1.417123382042162	-1.374843203696802	-0.6409588436326641	1.3264784988621425
-0.48697394789579157	0.2545693898628609	-0.12303902014039805	1.9511838955301104	1.8787512758715104	-0.8164777513951252	0.23483001893563737	-1.3088888534721768	-1.3418549893529632	-0.6011899208690906	1.4016882402400066
-0.48296593186372744	0.10543687196594366	-0.14913818503366605	1.9590024759538158	1.8510180169401573	-0.7857776160815373	0.270682101692295	-1.1907516049772833	-1.2973906851129102	-0.5495001516269483	1.4539113536162065
-0.4789579158316633	-0.03848119950894712	-0.18758234802342116	1.9373675182225534	1.809138289331637	-0.7380147433568576	0.29676752425959335	-1.063189793885409	-1.2437980200927414	-0.4887358151685383	1.4815912825860031
-0.4749498997995992	-0.17471858630395198	-0.2383114059949921	1.8868672075041266	1.7561606470630986	-0.6736827620205487	0.3121545583788433	-0.9271298583711173	-1.1836343537468872	-0.42207674803244893	1.4836429317936828
-0.4709418837675351	-0.3012459506184368	-0.30066592145229865	1.8085733396010952	1.694943832715514	-0.5936735532318798	0.31626329060420405	-0.7839584173709164	-1.1195234804145522	-0.35282384632395136	1.4594525905120637
-0.46693386773547096	-0.4164774599259818	-0.37343531291611914	1.7040770908398652	1.628016600345611	-0.499296801205962	0.30884845914343706	-0.6355208392761295	-1.0540133156930163	-0.28418119446045476	1.4088642435732426
-0.46292585170340683	-0.5192496867435972	-0.45492966486070485	1.5755138797159218	1.55747667521229	-0.3922800561616864	0.2899770963617453	-0.48410343817724777	-0.9894431765351217	-0.21904805458588403	1.3321581559849287
-0.4589178356713427	-0.60878068254343	-0.5430689958109065	1.4255701022413183	1.4849336631848031	-0.274745766922628	0.26000423345495893	-0.3323955886364809	-0.9278286887929165	-0.15983492588749532	1.2300278753980514
-0.45490981963927857	-0.6846181842428157	-0.6354835790050357	1.2574654596073476	1.4114962553523271	-0.1491636910083955	0.21954924102514786	-0.18342813265790042	-0.8707711576021512	-0.1083157568509062	1.1035611054392729
-0.45090180360721444	-0.7465857759499553	-0.7296192043026662	1.0749063194786415	1.3377999486265892	-0.01827929260988853	0.1694745199748298	-0.04048547558781753	-0.8193965898414476	-0.06552538203282926	0.9542283195431321
-0.4468937875751503	-0.7947345766902353	-0.8228420106098694	0.8820079210201904	1.264068159745294	0.11497903165487058	0.11086729881914159	0.0930092429691481	-0.77432755904676	-0.03170765117557353	0.7838806982491237
-0.44288577154308617	-0.829305904182992	-0.912538571899607	0.6831860272964855	1.1901973566430954	0.24760902909227336	0.0450243125845556	0.21363372170272305	-0.7356888716542341	-0.0063158625908530126	0.5947562872872125
-0.43887775551102204	-0.850707732632366	-0.9962081256303443	0.48302156826429987	1.1158558148594886	0.3766534705061155	-0.026561786991663398	0.3181253661772514	-0.7031456748820818	0.011936643281675373	0.3894905731825504
-0.4348697394789579	-0.859505029713729	-1.0715450176494667	0.28610459989109616	1.0405858071002063	0.4993212632130779	-0.10221622801088807	0.40355073641309863	-0.6759704080521247	0.024981204019112815	0.17112537061410424
-0.4308617234468938	-0.8564216240945061	-1.136510439912855	0.09686623864636984	0.9639002815861846	0.6131028101720382	-0.1800986244427574	0.4674741097960268	-0.6531330184034281	0.0352619812885526	-0.05689160550215186
-0.42685370741482964	-0.842349446156301	-1.1893932264911298	-0.0805911288677125	0.8853670986993076	0.7158718910557724	-0.2582249535573327	0.5081119710372733	-0.6334073099930919	0.04557741688118549	-0.29072455559578647
-0.4228456913827655	-0.8183600051361649	-1.2288597734602198	-0.2426542844178655	0.8046763343579217	0.8059672456135649	-0.33449765243408597	0.5244599221643006	-0.6154853112266165	0.0589057209209128	-0.5261920832968342
-0.4188376753507014	-0.7857128710687342	-1.2539930541101456	-0.3863393543497912	0.7216886740409804	0.8822484884037088	-0.4067459550089159	0.5163797888569951	-0.5980912223683688	0.07822506347617755	-0.7588396305894852
-0.4148296593186373	-0.745856627127193	-1.264320284866752	-0.5094019081097814	0.6364652052399244	0.9441228363032008	-0.472777658874814	0.4846375502741475	-0.5800868599801959	0.1063383442598924	-0.9840440914060926
-0.41082164328657317	-0.7004190343045386	-1.259828203808772	-0.6104090870689146	0.5492807350809477	0.9915412192600125	-0.5304422340985391	0.43088686694302686	-0.5605614963540534	0.1457110884527028	-1.1971491018947644
-0.40681362725450904	-0.6511847213396452	-1.2409643491868678	-0.6887684548012815	0.4606239735996649	1.0249644949353998	-0.5777036843267012	0.35759795198755523	-0.5389004755111876	0.1983294088207985	-1.3936255441873682
-0.4028056112224449	-0.6000602822203374	-1.20862238589305	-0.7447112885776401	0.37118848559179685	1.0453025306463417	-0.6127200139042082	0.2679367170200175	-0.5148288003543309	0.2655833242645963	-1.5692481252299408
-0.39879759519038077	-0.5490279823817095	-1.1641096179236592	-0.7792312687672475	0.28185826096131134	1.05383070269837	-0.6339247464492931	0.1656038730460263	-0.48842783384334476	0.3481792214414569	-1.7202760008574778
-0.39478957915831664	-0.5000901861239093	-1.1090954754627524	-0.7939827278889854	0.19369118205308758	1.0520897743579862	-0.6401048881936071	0.054647378992670484	-0.4601251566239438	0.44608399754764205	-1.8436237182447013
-0.3907815631262525	-0.45520708014710615	-1.0455410086061656	-0.791145565489748	0.10790271138386075	1.0417760650867636	-0.6304692142854162	-0.060736153436761885	-0.4306593282218196	0.5585024433733362	-1.9370085111165574
-0.3867735470941884	-0.41623035074122866	-0.9756111697615234	-0.7732664109677463	0.02585093607202069	1.0246292690777563	-0.604700900889054	-0.1763950247855737	-0.40102271757601826	0.6838886434331374	-1.999061280279146
-0.38276553106212424	-0.3848353260523315	-0.9015737196659661	-0.7430874427424488	-0.05097716097150128	1.0023252128077427	-0.5629893703786774	-0.2883962138390554	-0.3723866680311962	0.819991448681649	-2.029391307838146
-0.3787575150300601	-0.36245390554758766	-0.8256906503128054	-0.7033752994419185	-0.12097953347253339	0.9763802877349026	-0.5060377058366953	-0.39316743876485477	-0.3460140548763163	0.9639332574305037	-2.0285985854194024
-0.374749498997996	-0.3502105328691546	-0.7501097348639579	-0.6567626363388932	-0.18245534053437626	0.9480733158752069	-0.4350439754139802	-0.48759962484938246	-0.3231648170157996	1.112320282702809	-1.9982321427181433
-0.37074148296593185	-0.3488636257750932	-0.6767648509490253	-0.6056140262743029	-0.23362667144519855	0.9183892888001581	-0.3516570612142086	-0.5691065296148756	-0.30500033323967995	1.2613811125511802	-1.9406974211696377
-0.3667334669338677	-0.3587552612606244	-0.6072938100318946	-0.5519260789707472	-0.2726690199108959	0.8879878681237992	-0.2579098387676077	-0.6356429551574314	-0.2924925789616161	1.4071286980790054	-1.8591200184327603
-0.3627254509018036	-0.3797724263380251	-0.5429814150389729	-0.4972689321298584	-0.29775358863402424	0.8571978596734529	-0.1561345208836678	-0.6856871431134892	-0.2863438184907636	1.5455390477411106	-1.7571765646569382
-0.3587174348697395	-0.41132360423204806	-0.48473337298756314	-0.4427728147999299	-0.3071037698691966	0.8260371853318846	-0.04886641488626639	-0.7181961447375388	-0.2869221096520726	1.6727380721277187	-1.6389057343012343
-0.35470941883767537	-0.45233465014139	-0.43308368981891526	-0.3891594502509823	-0.2990669003541545	0.7942562780708387	0.061256935117459006	-0.732544880455191	-0.2942170624879427	1.7851864768995784	-1.5085132616353067
-0.35070140280561124	-0.5012676113118906	-0.3882346037163487	-0.33681398389162537	-0.27220069909659644	0.7614014038839522	0.17159432361389568	-0.7284601176813486	-0.30781906461613356	1.8798516242097691	-1.3701843041824358
-0.3466933867735471	-0.5561652204864062	-0.35012441236069686	-0.28588927935621417	-0.22537179692087775	0.726893237393049	0.27959112648498785	-0.7059597461100117	-0.3269235789816473	1.9543551213210808	-1.227914742578969
-0.342685370741483	-0.6147222054552761	-0.31851520706594455	-0.23643122831308214	-0.15786165102653407	0.6901151345167305	0.3828566508617701	-0.665305714341307	-0.35036022801453737	2.007085714269726	-1.0853703078502976
-0.33867735470941884	-0.6743824046463002	-0.2930900062313541	-0.18851154152347743	-0.06947314624655872	0.6505049861823402	0.47922594648259664	-0.6069761259838025	-0.376644376163769	2.0372689133119137	-0.9457791641887007
-0.3346693386773547	-0.7324581770394175	-0.2735474519671588	-0.14235362160743206	0.039370420676457775	0.6076443163559292	0.5668054978812179	-0.53165866220869	-0.4040470501199312	2.0449875715356867	-0.8118601540260483
-0.3306613226452906	-0.7862660549727934	-0.2596823168675092	-0.09843772191949896	0.1675432454846948	0.5613384073783534	0.6440041381602934	-0.44026410554610074	-0.4306775597839804	2.031151164891375	-0.685785716627692
-0.32665330661322645	-0.8332703655490932	-0.2514415973377919	-0.05757366516854707	0.31316120815372017	0.5116816864253864	0.7095520322753529	-0.33395566421751044	-0.45457234526434964	1.9974154605993386	-0.56917583796123
-0.3226452905811623	-0.871224980810729	-0.2489487866945934	-0.020932744989743072	0.4735609149565646	0.45910336936771745	0.7625114607038742	-0.21418735139685272	-0.4737835376124956	1.9460582222281364	-0.4631174962906465
-0.3186372745490982	-0.8983027175061137	-0.25249269226926224	0.00996528826665165	0.6453203416982843	0.40438940252820815	0.8022832740988022	-0.08274308457567901	-0.4864615197209902	1.8798201731656003	-0.36820304051859254
-0.31462925851703405	-0.9132023459366628	-0.2624814227413405	0.03330953012994927	0.8243251473587807	0.3486780279202206	0.8286122760265776	0.05823243901206451	-0.49092729621747966	1.801723244095584	-0.28458077184189146
-0.3106212424849699	-0.9152246924876057	-0.27936639434886923	0.04709426009838403	1.0058813991847912	0.29342777121669134	0.8415935267810373	0.20621964058065337	-0.48573247303654404	1.7148798582354756	-0.21201159292707628
-0.3066132264529058	-0.9043117935111376	-0.3035448618594074	0.049245080892323455	1.1848717923080747	0.24035825088083262	0.841679850262897	0.35833395092225623	-0.4697067510772011	1.6223074670821636	-0.14992676898921953
-0.3026052104208417	-0.881046212657502	-0.33525212316071895	0.037762749476813594	1.355948832293065	0.19136585959570232	0.8296889473018265	0.5113647906649446	-0.4419946568815007	1.5267616828966062	-0.09748339300425642
-0.2985971943887776	-0.846611112024247	-0.37445586310961937	0.010871137462680522	1.5137552588579894	0.14841799733592584	0.8068067906087022	0.6618460204769202	-0.40208440712466914	1.430599251454596	-0.053615826317285634
-0.29458917835671344	-0.8027150702053341	-0.4207649588702877	-0.03284414776949641	1.6531595613583696	0.11343105839220814	0.7745827116584294	0.8061571742107503	-0.34983208564087287	1.3356789968693183	-0.01708296733515207
-0.2905811623246493	-0.7514885794139975	-0.47336352420801137	-0.09431839128115857	1.7694930196260545	0.08813871194498078	0.7349110502141971	0.940651630317718	-0.285483622803323	1.2433050908076084	0.013487514725606635
-0.2865731462925852	-0.695361302621554	-0.5309782623410977	-0.17392080691002354	1.8587744217187463	0.07395808939950917	0.68999459238126	1.0618049002407188	-0.20969552166347413	1.1542129689322604	0.03955600984492028
-0.28256513026052105	-0.6369303051509454	-0.5918837040201436	-0.2714036137527071	1.9179094480780534	0.07186222739486992	0.6422863183452855	1.1663736823019855	-0.12355316821744754	1.0685943842565295	0.06262659881492116
-0.2785571142284569	-0.578829496438402	-0.6539460875986685	-0.38588897802438643	1.944853521511228	0.08226744371356061	0.5944081211339841	1.2515544910870422	-0.028583320982196042	0.9861548719847383	0.08419950147821989
-0.2745490981963928	-0.5236094672976314	-0.7147029591210348	-0.5158920556607696	1.9387294505153454	0.10494418147025676	0.5490479098494524	1.3151297335951788	0.07324452058100168	0.9061946479056614	0.10571915486244413
-0.27054108216432865	-0.47363495633652386	-0.7714724423377638	-0.6593754228345158	1.8998941239506106	0.13895919294286202	0.5088395272458954	1.3555892156526934	0.17953427067946393	0.8277028950693328	0.12851793773760417
-0.2665330661322645	-0.4310046026400599	-0.8214838460037952	-0.8138281690225995	1.8299515227197447	0.18265571412813608	0.4762327724309402	1.372216298145907	0.2875033151487639	0.7494555811427593	0.15375699131292267
-0.2625250501002004	-0.397494786368566	-0.8620199856687669	-0.9763619795617942	1.7317121161360818	0.23367649853241462	0.45336308987295537	1.3651302571985726	0.3940515629997117	0.6701082973297593	0.18236703306702917
-0.25851703406813625	-0.3745265946999795	-0.8905612921387892	-1.1438166111026082	1.6091011081726598	0.2890322678209545	0.4419317801994495	1.3352796979204788	0.49586209277743487	0.5882778720182944	0.2149932909289061
-0.2545090180360721	-0.3631526236297855	-0.9049223189558914	-1.3128680767032757	1.467019900038999	0.34521538289803505	0.4431076327633209	1.2843858746885581	0.5895325852511462	0.5026093217950233	0.25194948236551584
-0.250501002004008	-0.3640587130524639	-0.9033724177653372	-1.4801343191241645	1.3111665566917592	0.39835548517406405	0.45745956319690734	1.2148391250092252	0.6717328478218614	0.41182762464999434	0.293185958686703
-0.24649298597194388	-0.3775749838128511	-0.8847338617540282	-1.6422748302123844	1.1478221084549591	0.4444107054115323	0.48492724099905554	1.1295558961898657	0.7393799131545605	0.3147763956084018	0.3382766355427694
-0.24248496993987975	-0.40369074336230554	-0.8484523256983039	-1.7960822575428712	0.9836103347067036	0.4793850352067626	0.5248330847376026	1.0318075702795584	0.7898189846613047	0.21044743401880905	0.38642813698899203
-0.23847695390781562	-0.4420688610440857	-0.7946362075916962	-1.9385652813559058	0.8252394136660782	0.49955987859657536	0.5759348207525862	0.9250350331946787	0.8209963794769117	0.09800603102318088	0.4365127937924296
-0.23446893787575152	-0.4920568767582842	-0.7240627253131369	-2.0670228014859506	0.6792345825848402	0.5017259190487104	0.6365135860846296	0.8126643325697271	0.8316099151863084	-0.023183232413951985	0.4871249490890652
-0.23046092184368738	-0.5526941039763874	-0.6381500581888658	-2.179109714651155	0.5516717562221031	0.483400481165134	0.7044888767697427	0.6979386076925107	0.8212230393071881	-0.1535266390822128	0.5366576953091785
-0.22645290581162325	-0.6227159852978076	-0.5388961102747726	-2.2728943593453783	0.4479228218285479	0.44301569342010344	0.7775490099207739	0.583779713621963	0.7903313457202428	-0.2931658471653917	0.5833949862769732
-0.22244488977955912	-0.7005586320784749	-0.4287858570019425	-2.3469072062646514	0.3724239015108226	0.38006402294131175	0.8532845549684478	0.47268975484846176	0.7403737079172551	-0.44193757607899276	0.6256123186527279
-0.218436873747495	-0.7843675651771509	-0.3106707825171304	-2.400179762029126	0.3284780263539999	0.2951900941615439	0.9293125687375732	0.3666984313383126	0.6736846886581992	-0.5993317222861272	0.66167808855707
-0.21442885771543085	-0.8720150070156613	-0.1876256371826238	-2.4322721163217413	0.3181031699779416	0.1902209444766649	1.0033813816962733	0.26735716935109405	0.5933896782578206	-0.7644532106199607	0.6901474508572889
-0.21042084168336672	-0.9611296138549794	-0.06278956465586032	-2.443287245157714	0.3419352556643283	0.06813074170210723	1.0734488429512836	0.175776037218887	0.5032488696453625	-0.9359941863901888	0.709841086366291
-0.20641282565130262	-1.049141364781461	0.06079961010572635	-2.4338701756195884	0.3991934883580724	-0.0670598404364714	1.1377308682092993	0.09269502242401442	0.4074602416529182	-1.1122234569023637	0.7199026555407693
-0.20240480961923848	-1.1333426316692194	0.180367727256444	-2.4051904439192198	0.4877122073946177	-0.21044526955867926	1.1947212632440387	0.018577896534825455	0.31043483015744	-1.290999300974811	0.7198307299100435
-0.19839679358717435	-1.210964507017033	0.2935522646986526	-2.358906902695071	0.6040395861635598	-0.35644975310171445	1.2431875077353811	-0.046284990305113426	0.2165594822895344	-1.469809946728091	0.7094834161396577
-0.19438877755511022	-1.2792655566653135	0.39852498979836914	-2.2971147744430076	0.7435992283410188	-0.49908359419662895	1.282149944718699	-0.10167885995259128	0.12996291148709438	-1.6458433873363532	0.6890564537569324
-0.1903807615230461	-1.3356285642388974	0.49407943917971464	-2.2222758027123577	0.9009064261166607	-0.6322277917662076	1.310853248044054	-0.1473840342570785	0.05430023085509814	-1.8160850957806658	0.6590380017095038
-0.18637274549098196	-1.3776597528998296	0.5796755464963644	-2.137133317088904	1.0698269910421743	-0.7499319346855255	1.3287389654300938	-0.18312239232234442	-0.007430620835307666	-1.977439016946506	0.6201453829216208
-0.18236472945891782	-1.4032845237092513	0.6554368674758351	-2.044614914394482	1.2438635551148045	-0.8467098808073942	1.3354264249628423	-0.20853638869865557	-0.0530298114552154	-2.126864375768152	0.57325053381792
-0.17835671342685372	-1.410833949067735	0.722099669717927	-1.9477262058095683	1.4164523966165763	-0.9178179642983039	1.3307066366611109	-0.22320182481607412	-0.08118645547701334	-2.261518716912616	0.5193016808123802
-0.1743486973947896	-1.3991170156702157	0.7809172690697831	-1.8494396549993162	1.5812533692699955	-0.9595014394388452	1.314550478558075	-0.2266711780704441	-0.09151555513950242	-2.3788964650728213	0.4592487889309368
-0.17034068136272545	-1.3674747598875798	0.8335269431018779	-1.7525829262431143	1.7324164444759895	-0.9691964401935482	1.2871289859221744	-0.21854050001564937	-0.08454094545972897	-2.476952317121804	0.3939796268629055
-0.16633266533066132	-1.3158137751992327	0.8817900720311371	-1.6597313780383112	1.8648105954080614	-0.94567682044722	1.248840527951427	-0.1985301419501383	-0.061627662786867134	-2.5541999537240385	0.3242719646329443
-0.1623246492985972	-1.2446178928186622	0.9276184535563589	-1.5731093833086	1.9742040009104256	-0.8891377690194526	1.2003375438050743	-0.16656814316034138	-0.024870259846975367	-2.6097787494761944	0.2507656171163256
-0.15831663326653306	-1.1549379786841987	0.9728007439964051	-1.4945050324238431	2.0573884703405128	-0.8012110112479951	1.1425446516023512	-0.12286512738467024	0.02305390078880164	-2.643484103811941	0.17395595940177758
-0.15430861723446893	-1.0483606560316945	1.0188425954909273	-1.4252024687719094	2.112245183935523	-0.6849096594532879	1.0766604724432984	-0.06797090737584423	0.07905556385000152	-2.655760357449059	0.09420837782897352
-0.15030060120240482	-0.9269573378804342	1.0668323707915515	-1.365935597174669	2.13775290877026	-0.5445042804742888	1.004137344176784	-0.002805436036592397	0.1398169371608002	-2.647658605997531	0.011791090979070683
-0.1462925851703407	-0.7932153009233474	1.1173415723793896	-1.316866167179153	2.133943442419819	-0.3853353905036974	0.9266359578663028	0.07134011907643283	0.20197560825420324	-2.6207646862348137	-0.0730779358126172
-0.14228456913827656	-0.649952772103053	1.17036569576896	-1.2775882461514303	2.1018118968591155	-0.21357119310161754	0.8459554065144352	0.15283301072684216	0.26229787557204026	-2.5771048608263243	-0.1601755032257483
-0.13827655310621242	-0.500220276635896	1.2253075488629626	-1.2471598590596906	2.043191411478684	-0.0359227210188046	0.7639426834123881	0.23975688963395123	0.31783184147101623	-2.5190380306673963	-0.24921532135358013
-0.1342685370741483	-0.3471909413570874	1.2810016102235124	-1.2241611101477987	1.9606029315307674	0.1406686339505434	0.6823887969736662	0.3299931230040422	0.36603273573646783	-2.4491435525358027	-0.33979407195118966
-0.13026052104208416	-0.19404313661013708	1.3357751036651975	-1.2067764811904758	1.8570908572751479	0.3093541831447614	0.6029209428531658	0.42131863770175115	0.4048555004289166	-2.370112962050874	-0.43134718961632923
-0.12625250501002003	-0.04383976790661983	1.387539401779353	-1.1928973266205956	1.7360547831345772	0.46369356308695336	0.5269012877775511	0.5115125874090297	0.4328124401292286	-2.2846522570763685	-0.5231191797136926
-0.12224448897795591	0.10059040541118422	1.4339042455877626	-1.1802389981546175	1.6010863752051805	0.5979450625171066	0.4553427378779726	0.5984641500710882	0.4489964729838467	-2.1953991508278823	-0.6141519348108754
-0.11823647294589178	0.23676303181645192	1.4723070361307233	-1.1664656950838337	1.455818869186347	0.7073142303994887	0.3888506324213111	0.6802744958259235	0.4530729556623071	-2.1048571931423035	-0.7032929261231052
-0.11422845691382766	0.36263290077301574	1.5001499369047269	-1.1493152209783084	1.3037948959618426	0.7881469688408077	0.32759682967660686	0.7553471791522333	0.4452449772725312	-2.015346242417674	-0.789223481529105
-0.11022044088176353	0.47666588635293927	1.5149384517480358	-1.126715485269606	1.148356525671212	0.8380569607975891	0.27132946671001895	0.8224626262248792	0.4261982586247102	-1.9289667838332403	-0.870505753925015
-0.1062124248496994	0.5778814771780992	1.5144162028487715	-1.096884928801486	0.9925596997277565	0.8559816612804078	0.21941817988505136	0.8808337601388401	0.39703226927545615	-1.8475742944744444	-0.9456455436657334
-0.10220440881763528	0.6658608267102974	1.4966915444742799	-1.058410121055857	0.8391136946813927	0.8421658331547365	0.17093117831810098	0.9301409556738227	0.35918389438720577	-1.772759408415121	-1.0131669442212274
-0.09819639278557114	0.7407177315384913	1.4603522059269354	-1.0102955376930733	0.6903449956750256	0.7980763429760749	0.12473763407801236	0.9705453640845405	0.314349050209933	-1.705830061481877	-1.0716938759987684
-0.09418837675350701	0.8030331676404187	1.404564277470499	-0.9519828574291826	0.5481839778500058	0.7262562695703131	0.07962666881006653	1.0026802231734622	0.2644062468928573	-1.6477929910589335	-1.1200329789060528
-0.09018036072144289	0.8537576617127567	1.3291515869598278	-0.8833398126281876	0.4141720951841726	0.6301299925422322	0.034432943025657976	1.0276201793511415	0.21134447376595697	-1.5993337086350943	-1.1572520541906384
-0.08617234468937876	0.8940893992586284	1.234651040890937	-0.8046214202947245	0.28948682230007033	0.5137735775823812	-0.011841459695705452	1.0468290540886576	0.1571962018001032	-1.5607960445775861	-1.1827482815270438
-0.08216432865731463	0.9253390629474375	1.1223390923801593	-0.7164090069551777	0.17498132709952438	0.3816663187888324	-0.059918573091761955	1.062087043910395	0.10397501180858452	-1.5321642380795746	-1.1963007942634651
-0.0781563126252505	0.9487944593378143	0.9942244597725072	-0.6195345219882326	0.0712356979349372	0.23843969618443775	-0.11015788133566627	1.0753991600594255	0.053616563544337	-1.513051973122504	-1.1981028872721846
-0.07414829659318638	0.965598634906388	0.8530028373693367	-0.5149989505585977	-0.0213835664360359	0.08863931209814155	-0.16249788935409878	1.088887817396057	0.007921435915829928	-1.5027034671655177	-1.188770172720188
-0.07014028056112225	0.9766541839358298	0.7019708096994988	-0.4038940082201043	-0.10265923538476793	-0.06348629134208297	-0.2164300907831177	1.1046737993390947	-0.031501192902111376	-1.5000115297276988	-1.1693223933731205
-0.06613226452905811	0.9825638179862105	0.5448985589267535	-0.2873356482216241	-0.1724578241282844	-0.21415848456664305	-0.2710070572191932	1.1247511928777054	-0.06328908344070647	-1.5035563807144097	-1.1411383276933635
-0.06212424849699399	0.983613249350511	0.3858641294366669	-0.16641628259205318	-0.23066675705980208	-0.3601946662982876	-0.3248839683200487	1.1508630795406478	-0.08638042111566879	-1.5116670513473578	-1.1058852095267262
-0.05811623246492986	0.9797975091741483	0.22905570418511487	-0.04218017043127385	-0.2771383651348581	-0.49908265622898473	-0.37639068470182147	1.1843855435871438	-0.10006254334714065	-1.5225046116273204	-1.0654262168823627
-0.05410821643286573	0.970886603951362	0.07855213517107654	0.0843765756011683	-0.3116450390294696	-0.6290019661966135	-0.42362955418227094	1.2262277124643937	-0.10401192733968777	-1.5341636051868641	-1.021711683361609
-0.050100200400801605	0.9565216096811354	-0.061904646464900216	0.21228313597033488	-0.33384981623524934	-0.7487941061427708	-0.46459262418489705	1.276754954281433	-0.09832061164550222	-1.5447853088839676	-0.9766615331273508
-0.04609218436873747	0.9363285721885423	-0.1891292483571456	0.3405531297451438	-0.3432962808752665	-0.8578874116144521	-0.49729086751947305	1.3357410140267294	-0.08350401543315394	-1.5526741578597911	-0.9320477984458398
-0.04208416833667335	0.9100354468934909	-0.30068726194667594	0.4681331720170185	-0.3394207798910386	-0.9561848056892714	-0.5198874473191892	1.4023528884492815	-0.06048567530162978	-1.556407225094581	-0.8893867265888714
-0.03807615230460922	0.8775770720782498	-0.39504788335696417	0.5938500090056458	-0.3215885405562407	-1.0439252627419353	-0.5308269560310009	1.4751698396248847	-0.030555764286078178	-1.5549262606663294	-0.8498497542880865
-0.03406813627254509	0.8391748577430321	-0.4716803703924289	0.7163661111441093	-0.28915332595014154	-1.1215313756021754	-0.528952943243972	1.552235419346731	0.004697695389606495	-1.5476025951179841	-0.8142014479616367
-0.03006012024048096	0.7953812446100943	-0.5310839507705057	0.8341531675026761	-0.24153790203233685	-1.1894562205217898	-0.513606851430592	1.6311390289560412	0.043483454531806257	-1.534267165741629	-0.7827704174092169
-0.026052104208416832	0.7470835663171358	-0.5747460595781498	0.945491345458153	-0.17833003124474497	-1.2480425859027147	-0.48470263590445734	1.70912164417783	0.08392322081219948	-1.5152008668325092	-0.7554563741987137
-0.022044088176352707	0.6954670934230923	-0.6050298402878069	1.0484995889408137	-0.0993862591584276	-1.2974065555350702	-0.4427727637455905	1.7831990811736713	0.12418240657499756	-1.4910840689305194	-0.7317731996820124
-0.018036072144288578	0.6419420497374754	-0.6249980626556808	1.1411988688425585	-0.004933778970598007	-1.3373554563065544	-0.38898286272020877	1.8502956451340253	0.16260612863884624	-1.4629081272012872	-0.710924467290572
-0.014028056112224449	0.5880436122791125	-0.6381863249246803	1.2216065004420376	0.10434050208667574	-1.3673474084398487	-0.3251139216597771	1.9073811436816464	0.19784954875205493	-1.4318555930984125	-0.6919047179635187
-0.01002004008016032	0.5353168164723388	-0.648342996978206	1.2878557927941252	0.22722461840336594	-1.3864963401535086	-0.2535125365236823	1.9516049185668372	0.22899100049649637	-1.3991592474722576	-0.673617282869629
-0.006012024048096192	0.4851995756693872	-0.6591563300052801	1.3383318028299804	0.361949611841926	-1.3936225975395673	-0.177011181448573	1.9804215378265826	0.2556168104823968	-1.3659526245745068	-0.6549978759100954
-0.002004008016032064	0.4389166171901959	-0.6739901953253309	1.3718112227582067	0.5061981701024468	-1.3873454874338682	-0.09882181859975162	1.9917038639881723	0.27786832396810635	-1.3331261139019714	-0.6351327150543762
0.002004008016032064	0.39739519996827377	-0.69564892704905	1.3875927653568039	0.6571573646799994	-1.366210547084527	-0.02240732765125004	1.9838401680685391	0.296444301550954	-1.3012028373206148	-0.6133606109801742
0.006012024048096192	0.36121037097666614	-0.7261888612232713	1.3856040654696082	0.8116146301426558	-1.3288413386369544	0.04866376351205796	1.9558126594620722	0.31255536124831496	-1.270247252355917	-0.5893501757840941
0.01002004008016032	0.33056372644850124	-0.7667897214874566	1.3664722011884893	0.9660914908686654	-1.274103376206514	0.11087292403210287	1.9072552075975866	0.327831195838116	-1.2398169064028446	-0.5631458229639598
0.014028056112224449	0.3052957043310921	-0.8176934888125225	1.331547425930795	1.1170052314273575	-1.2012665979122248	0.1609106390458932	1.8384881997062905	0.3441855233274472	-1.2089641598978305	-0.5351792365667788
0.018036072144288578	0.28492784771755564	-0.8782123970954534	1.282873416256987	1.2608452928893086	-1.1101526967467021	0.19583130647364907	1.7505285487653177	0.3636477183292594	-1.176290314167508	-0.50624612972235
0.022044088176352707	0.2687286451119532	-0.9468018300349107	1.2231019657161997	1.3943491388919362	-1.0012546275148764	0.21319625925177504	1.6450730230354857	0.38817342089558143	-1.1400498084131532	-0.4774510519896441
0.026052104208416832	0.25579472560267874	-1.02118872824456	1.155355166790261	1.5146619851298462	-0.875817620705845	0.21119721829153237	1.5244535039187228	0.41944877523389945	-1.0982974266381034	-0.45012546056349256
0.03006012024048096	0.24513845438074996	-1.0985421170028173	1.0830432243969346	1.6194662180199524	-0.7358738805196351	0.1887529433340235	1.3915636407447747	0.458704053404082	-1.0490672275469741	-0.42572605168806793
0.03406813627254509	0.23577327127076822	-1.1756698547358297	1.0096506177786082	1.7070693977006168	-0.5842265788082018	0.1455727980859317	1.2497577275945373	0.5065521310756053	-0.9905685964296855	-0.40572136913568113
0.03807615230460922	0.22678925529527055	-1.2492248264341843	0.9385068895960559	1.7764440801274697	-0.4243824927010553	0.08218243381368863	1.1027244409575836	0.5628656073590628	-0.9213827624541806	-0.3914749811133223
0.04208416833667335	0.21741312105976007	-1.3159045306705208	0.8725604961611285	1.8272177644778105	-0.26043636994184505	-9.118286723256854e-5	0.9543401990000197	0.6267034454936262	-0.840642559856677	-0.3841331433765635
0.04609218436873747	0.20704887542538333	-1.3726301335496396	0.814174638696484	1.8596164431794406	-0.09691355399808085	-0.09917569585027715	0.8085090875918274	0.6962941308255811	-0.7481792265265966	-0.38452399740775384
0.050100200400801605	0.1952974281532101	-1.4166942532204105	0.7649627147946081	1.8743698677833074	0.061419690804851726	-0.2123477654561345	0.6689982354587448	0.7690778693968396	-0.6446225580269854	-0.3930741633888547
0.05410821643286573	0.18195535938657775	-1.445870570864375	0.725678062853081	1.8725901972018724	0.209766541691258	-0.33636064773000274	0.5392788850620731	0.8418057113149185	-0.5314445400262088	-0.4097472454081271
0.05811623246492986	0.1669946759871108	-1.4584823791918164	0.6961682738667654	1.8556377800996573	0.34351774766552884	-0.4675970301523411	0.422383909210959	0.9106891098456791	-0.4109413001258629	-0.4340074062140719
0.06212424849699399	0.15052668565280108	-1.4534309383723898	0.6753989162640721	1.8249882642288504	0.45846422254831093	-0.6022371199831736	0.3207919684998	0.9715897083596718	-0.2861533848231452	-0.46480988075900626
0.06613226452905811	0.1327540840183101	-1.4301876441987358	0.6615455696218971	1.782114068546378	0.5509913199963883	-0.7364306923377175	0.2363468261269705	1.0202363865661568	-0.16072946707804725	-0.5006191231578946
0.07014028056112225	0.11391601415966797	-1.3887562679948022	0.6521471567931271	1.72839074655422	0.618243369003524	-0.8664615179125872	0.17021762481443936	1.0524549852501903	-0.03874312847136143	-0.5394542198364578
0.07414829659318638	0.09423124807677727	-1.329612782419995	0.6443082641037046	1.6650353097703576	0.6582491179770465	-0.9888934022971322	0.12290243134173838	1.0643957297114819	0.07552408373594724	-0.5789602229272288
0.0781563126252505	0.07384476250019438	-1.2536305635022718	0.6349339499624144	1.5930796482956149	0.6700013531797525	-1.10068894648623	0.09427344397798253	1.052744129906302	0.1778178467227817	-0.6165031203042489
0.08216432865731463	0.05278281411081408	-1.1619982053473608	0.6209778582680001	1.5133782670983267	0.6534869367484295	-1.1992949115705376	0.08365839570714569	1.0149028916892002	0.26414816352113785	-0.6492852239295028
0.08617234468937876	0.030921116798117456	-1.0561360424123134	0.5996835204426548	1.4266460764491786	0.6096666520216637	-1.282691447578793	0.08994934889246849	0.9491348981090051	0.33101257849849064	-0.6744768060331816
0.09018036072144289	0.007969838189817462	-0.9376160355839841	0.5687996216416824	1.33351924658701	0.540407348861461	-1.349406046244969	0.11172769013817195	0.85466034415957	0.3755914733103291	-0.6893588496646406
0.09418837675350701	-0.01652215819200832	-0.808088229792007	0.5267526152605794	1.2346303383812838	0.4483717550353399	-1.3984964781610425	0.14739300531727242	0.7317043598692715	0.395904113571756	-0.6914708440162137
0.09819639278557114	-0.04314306489967779	-0.669215767704977	0.47276411853708156	1.130688097476289	0.3368737821477862	-1.4295097688160046	0.19528378526732268	0.5814946850039694	0.3909174117839065	-0.6787567134211879
0.10220440881763528	-0.07257505549939246	-0.522619592031313	0.40690559304160906	1.022552382001297	0.20970904937225154	-1.4424261173347688	0.25377953350721405	0.4062119547712141	0.3606028994046739	-0.6497013144121352
0.1062124248496994	-0.10553559534577392	-0.3698335252394878	0.3300883915203179	0.9112955418237779	0.0709715502038186	-1.4375973443650543	0.3213765856083525	0.20889775973667968	0.30594083889310164	-0.6034495752599872
0.11022044088176353	-0.14270824113904057	-0.21227031098049834	0.24399277754211335	0.7982430049387561	-0.0751321872293154	-1.4156888971472463	0.3967334246489147	-0.006672256743655844	0.22887350706185525	-0.5399003973147584
0.11422845691382766	-0.18466951171058169	-0.051199284203994555	0.15094445346790317	0.6849876791252699	-0.22446047992794912	-1.3776327252893446	0.47868501900554317	-0.2361414734507118	0.1322122872929835	-0.4597679855078032
0.11823647294589178	-0.2318192325499912	0.11226358772568136	0.05375099754897086	0.5733748927260932	-0.3730956107812833	-1.32459570480474	0.5662292322646346	-0.474741831741465	0.019505253184843693	-0.3646043966138976
0.12224448897795591	-0.28432173547983225	0.27715267140957944	-0.044486928052782704	0.46545685573956763	-0.5174767515547503	-1.2579650853201163	0.6584912323181352	-0.7174698403853189	-0.10512658442606834	-0.2567788140387091
0.12625250501002003	-0.34206436044586425	0.44263647236983417	-0.1405738548379064	0.363417923372095	-0.654501150040574	-1.1793490954216768	0.7546737481344125	-0.9592593644690127	-0.2371752110767138	-0.13941134431187194
0.13026052104208416	-0.40463792189014386	0.6079889408675313	-0.2314122156063594	0.2694741993040672	-0.7815907777580906	-1.090587812603955	0.8540018354179769	-1.1951424267319681	-0.37194402372269675	-0.016261882508563284
0.1342685370741483	-0.47134136863173537	0.7725500921340709	-0.3141764933103673	0.18575312754935527	-0.896724458302499	-0.9937670973548063	0.9556705304691715	-1.420390695133494	-0.5047488728603986	0.1084223593503625
0.13827655310621242	-0.5412100988899748	0.9356790684420874	-0.3864589219922237	0.11416057291580294	-0.9984381499714243	-0.8912271239941729	1.0588025576867006	-1.6306322308227528	-0.6311120845781252	0.23009395908821806
0.14228456913827656	-0.613064674352359	1.0967040193713795	-0.44638053017409474	0.05624434333059241	-1.085798292487271	-0.7855569991305207	1.1624213799298502	-1.8219403072987932	-0.7469403883905626	0.34411743466323275
0.1462925851703407	-0.6855743990739027	1.2548741083534138	-0.49266507785992913	0.013064016049951176	-1.1583547396939502	-0.6795681690467946	1.2654426633645643	-1.9908935263027965	-0.8486786371575854	0.4459944701840976
0.15030060120240482	-0.757328722170331	1.4093193439016736	-0.5246768059467278	-0.014922840588007141	-1.216080646617341	-0.5762416441269576	1.3666849838177333	-2.134608855196204	-0.9334325729953976	0.5315886648001638
0.15430861723446893	-0.8269089041303809	1.5590236357576848	-0.5424255072925641	-0.027948503649460704	-1.2593067022854736	-0.4786472289517698	1.464898588485714	-2.2507513769552294	-0.9990556620477465	0.5973356777671597
0.15831663326653306	-0.8929529183540306	1.7028154543906304	-0.5465440018063193	-0.026988796395983186	-1.2886563330412535	-0.389836546813946	1.5588094156007977	-2.337526256738879	-1.0441971395767702	0.6404252082975884
0.1623246492985972	-0.9542080405907388	1.8393788168077667	-0.5382435893388917	-0.013776568065569301	-1.304987067415377	-0.3127152318622594	1.6471744377094446	-2.3936594908085733	-1.0683107660988684	0.6589429632282483
0.16633266533066132	-1.0095677595336634	1.9672852355336712	-0.5192525798515575	0.009228406321889699	-1.3093413503909788	-0.24990277355441304	1.7288437168341144	-2.418374269901706	-1.0716262305454498	0.6519635103569049
0.17034068136272545	-1.0580921660664493	2.0850450323891763	-0.4917418323018395	0.03891333925565731	-1.3029079708655324	-0.2035907373237705	1.8028242676914548	-2.4113691963669477	-1.0550874424226544	0.619588450665406
0.1743486973947896	-1.099013444265215	2.1911743436753013	-0.4582397497202846	0.07162714099588656	-1.2869931917381547	-0.1754111641086999	1.8683408204045113	-2.372803180386422	-1.0202639123816843	0.5629283335368497
0.17835671342685372	-1.1317301119548258	2.2842725096415615	-0.4215377932321669	0.10332984050916899	-1.2629989072926233	-0.16632673060619524	1.9248887702581565	-2.3032897533244894	-0.9692428291068866	0.4840307964611544
0.18236472945891782	-1.1557949417005897	2.3631035515545245	-0.38458666928753893	0.12976803261869035	-1.2324039163902334	-0.17655275954717653	1.9722749495678744	-2.2039010259757057	-0.9045101514754675	0.38576114173942433
0.18637274549098196	-1.1709018616676155	2.426675185227473	-0.35038318101563615	0.14666578938484717	-1.196743845164418	-0.20551859365803665	2.010642353817091	-2.0761789142763067	-0.8288289783137563	0.2716446217217217
0.1903807615230461	-1.1768765682713889	2.4743092689309	-0.32184842552508114	0.14991949246190778	-1.1575854487207469	-0.2518725092392689	2.040475640010143	-1.9221489204691402	-0.7451226563369573	0.14568183631538748
0.19438877755511022	-1.1736742068379433	2.50569859622414	-0.3016994895491088	0.13578504147185647	-1.1164919462435932	-0.31353065138504266	2.062585148348449	-1.7443300460719473	-0.6563686550126919	0.01214971669599792
0.19839679358717435	-1.1613855438711396	2.5209463074955814	-0.29231879688573903	0.10104685399637461	-1.0749775883055217	-0.3877668551015786	2.0780684265863463	-1.5457336093599297	-0.5655073672465062	-0.12459942847052814
0.20240480961923848	-1.1402508953505353	2.520585670344575	-0.29562741013411065	0.043159880367580575	-1.0344516337571747	-0.47133707306735234	2.088249765220058	-1.3298440141284547	-0.4753679286335065	-0.2603292801045822
0.20641282565130262	-1.110679044829262	2.5055793567410976	-0.31297043755044485	-0.03964168961637276	-0.9961540854798542	-0.5606297724183995	2.094600020565899	-1.1005758891400659	-0.3886111419644399	-0.3910914664307583
0.21042084168336672	-1.0732668076979601	2.477298479740052	-0.3450238095965022	-0.14827251595671612	-0.9610876287778878	-0.6518322762606538	2.0986408764513986	-0.862204349277872	-0.3076878827407221	-0.5133704814631006
0.21442885771543085	-1.0288140211396377	2.4374824903648693	-0.39173173075045564	-0.28276156860581175	-0.9299519612111744	-0.741102656781996	2.101839472838961	-0.6192681335725533	-0.23481012782765623	-0.6241963495778872
0.218436873747495	-0.9783287003623523	2.3881816126319917	-0.4522829034961867	-0.442252851603147	-0.9030878535115835	-0.8247373484665141	2.1055007722590546	-0.3764486567615084	-0.17193110033823425	-0.7212222180174348
0.22244488977955912	-0.9230179135743007	2.3316839163919147	-0.5251311856444236	-0.6250371155582044	-0.8804386468513898	-0.8993259480731215	2.110665905991082	-0.13843112309387204	-0.12073098182968516	-0.8027662518750325
0.22645290581162325	-0.864261483345721	2.27042952789378	-0.6080629045756804	-0.8286088486651066	-0.8615363565445529	-0.9618864435625343	2.118024853408506	0.09024363778959937	-0.08260514820502282	-0.8678190799622862
0.23046092184368738	-0.8035677125669377	2.2069149742790746	-0.6983090082434826	-1.0497422687862923	-0.845518091579148	-1.0099760900005335	2.1278510614291517	0.30532639386425076	-0.05865281025753846	-0.9160195495275223
0.23446893787575152	-0.7425126824702749	2.1435913098199215	-0.7926960862634763	-1.2845803592545484	-0.8311761872129567	-1.0417750763947422	2.139964025448103	0.5029951843326493	-0.04966510889671549	-0.9476027043384085
0.23847695390781562	-0.6826669705557578	2.0827604527410006	-0.8878265752637036	-1.5287321001067902	-0.8170424560502891	-1.0561418143907912	2.1537235715201537	0.6799696708242118	-0.056112933485819055	-0.963324751163668
0.24248496993987975	-0.6255155881292036	2.0264749559756896	-0.980275642822442	-1.77737473157568	-0.8015035511343346	-1.052640018967156	2.168056852855886	0.8335963399333205	-0.07813581003235517	-0.9643703833533546
0.24649298597194388	-0.5723782841879658	1.9764470564531884	-1.0667906642850586	-2.0253598435880784	-0.7829409306066777	-1.031538716252771	2.1815162235826824	0.9618995306254965	-0.11553398446344641	-0.9522482373627736
0.250501002004008	-0.5243379199884269	1.9339730777377002	-1.1444790269524912	-2.2673239567773753	-0.7598856857753932	-0.9937869470511149	2.192363520308228	1.0635965520313142	-0.16776619346198693	-0.928680495767646
0.2545090180360721	-0.4821842935286601	1.8998789033694503	-1.2109711807738441	-2.4978056878626456	-0.7311759166267517	-0.9409653246808136	2.1986741723950844	1.1380785336698935	-0.23395552039705111	-0.8954927166435215
0.25851703406813625	-0.4463795930473826	1.8744911703786948	-1.2645481896575586	-2.7113722692402296	-0.6961027500618318	-0.8752168575596392	2.198453195471228	1.1853617141826058	-0.3129051912605995	-0.8545098362553999
0.2625250501002004	-0.41704969151469956	1.857637047010151	-1.3042261773561048	-2.902757918687516	-0.6545307603985691	-0.7991596565361919	2.189754603267052	1.2060162899995661	-0.40312525272876215	-0.8074639163001975
0.2665330661322645	-0.3940029578943125	1.8486730844199977	-1.3297935952124318	-3.0670152744238637	-0.6069796206220371	-0.7157843816572741	2.1707960777949067	1.2010814725007186	-0.5028699223608977	-0.7559185440688349
0.27054108216432865	-0.376775423839872	1.8465409267899757	-1.341800759285522	-3.19967893157976	-0.5546562974384244	-0.6283395721731915	2.1400617326175566	1.171975916958082	-0.6101841775242681	-0.7012138146225265
0.2745490981963928	-0.3646983172917813	1.849844980768079	-1.3415042718269246	-3.296937304519616	-0.49943085873319887	-0.5402083393627477	2.0963872763210003	1.1204121819256587	-0.7229570383843742	-0.6444345286035319
0.2785571142284569	-0.35698147733453994	1.85694487536277	-1.3307715266381357	-3.3558059877919586	-0.44375369079787363	-0.45478024857157034	2.0390235898802485	1.0483224531247468	-0.8389781751504384	-0.5864026672035505
0.28256513026052105	-0.35280429090216386	1.8660540508712096	-1.311952395685118	-3.3742929616862276	-0.39051719566800763	-0.37532252502190083	1.9676764456326046	0.9578006078091799	-0.9559940693019423	-0.5276934400945035
0.2865731462925852	-0.35140477248228974	1.8753353683937417	-1.2877264182836359	-3.3515438563858377	-0.34287033637926306	-0.3048549378936822	1.8825216462040597	0.8510630552871634	-1.0717600631221735	-0.4686723665521618
0.2905811623246493	-0.35215738167659605	1.8829853500091678	-1.2609344623897576	-3.2879544554328977	-0.30399916509156377	-0.24603281018284903	1.7841961565513664	0.7304279594373846	-1.1840852475385457	-0.4095490998288232
0.29458917835671344	-0.35463116679578127	1.8873004865038778	-1.2344040398449136	-3.1852379595975164	-0.2768901804287004	-0.20104254515028608	1.6737668292791708	0.5983097410076178	-1.2908681907400565	-0.3504422117551244
0.2985971943887776	-0.3586217430629263	1.886721751056609	-1.2107773698287247	-3.046436347552562	-0.2640955849487229	-0.17151384602097325	1.552679133462846	0.45722347755236603	-1.3901228513752257	-0.2914480874184457
0.3026052104208417	-0.364153258780095	1.8798566549150495	-1.1923509926351012	-2.8758683683902078	-0.26751997097624486	-0.15845243570470183	1.4226889726780345	0.30979224261797694	-1.4799954482884043	-0.232706583159343
0.3066132264529058	-0.3714495832809532	1.865481408170346	-1.1809352732965972	-2.679011007646214	-0.2882465625166983	-0.16219656160286658	1.2857812957580808	0.15874976948917965	-1.5587743480138165	-0.17445627445826883
0.3106212424849699	-0.38087712853111805	1.8425285231601067	-1.177741473171126	-2.4623162597878747	-0.3264179976077399	-0.1823998972183984	1.1440798030223884	0.0069312156435014025	-1.624895969113262	-0.11707300025190888
0.31462925851703405	-0.3928646481479839	1.810067098708846	-1.1833031335785174	-2.232970200977791	-0.3811820589547083	-0.21804262179420997	0.9997526125809807	-0.14275374691602033	-1.6769501267415388	-0.06108695943897578
0.3186372745490982	-0.40780773837255624	1.7672837574428661	-1.1974372196858125	-1.9986061470873724	-0.45070721914544565	-0.2674714636680178	0.8549191970716332	-0.2873689062331841	-1.71368807012636	-0.007175719412699071
0.3226452905811623	-0.4259673662876791	1.7134716580762461	-1.2192487455335792	-1.7669876083714104	-0.5322669296810514	-0.32846833015644933	0.7115641084253322	-0.42402088153920386	-1.7340357167671019	0.04386702921984513
0.32665330661322645	-0.44737244320961217	1.6480332465744194	-1.2471804243855895	-1.5456794222355716	-0.622385852033057	-0.39834583046580213	0.5714628420902343	-0.5499468668703447	-1.7371133755609633	0.0911845313631266
0.3306613226452906	-0.47173622606302373	1.5704997043534712	-1.2791063174844735	-1.3417266126373852	-0.7170362655546415	-0.4740665683835487	0.43612454386201954	-0.6626145266753583	-1.7222617732484153	0.13392692868943268
0.3346693386773547	-0.498395246044711	1.4805668017291858	-1.3124656232805487	-1.1613601075372229	-0.8118691487270951	-0.5523816103483922	0.3067550864974185	-0.7598252588423322	-1.6890726989209854	0.17133114466563304
0.33867735470941884	-0.5262776863998592	1.378143556959964	-1.3444298625979378	-1.0097465256143077	-0.9024622220686539	-0.6299821252026068	0.18424238334978726	-0.8398105265184445	-1.6374213093583097	0.2028022850260866
0.342685370741483	-0.553905856631488	1.2634072319787708	-1.3720940237596249	-0.8907960412849764	-0.984566689971531	-0.7036569706652065	0.06916380379923998	-0.9013107867228817	-1.5674963038504577	0.22798753023307142
0.3466933867735471	-0.5794348448318003	1.136856199647648	-1.3926800001246162	-0.8070381772123885	-1.0543354714473234	-0.770448102336464	-0.038186563124923106	-0.9436278169244712	-1.4798239143100262	0.2468337911951054
0.35070140280561124	-0.6007267605787235	0.9993514047520705	-1.4037391241270103	-0.7595706396561244	-1.108518153101679	-0.8277952267040875	-0.13775500527314438	-0.966643850357882	-1.3752819983270823	0.2596216069230091
0.35470941883767537	-0.6154573616236734	0.852137657052499	-1.4033399665407018	-0.7480814034637597	-1.1446113965056917	-0.8736612027691735	-0.2296753575205288	-0.9708045545253583	-1.255101398637942	0.2669697917502599
0.3587174348697395	-0.6212494067702496	0.6968378019853325	-1.3902279394599057	-0.770939547369157	-1.1609576778100916	-0.9066303647087769	-0.31421277402700853	-0.9570670311843137	-1.1208529829003238	0.2698080139747987
0.3627254509018036	-0.6158248890587914	0.5354157018166725	-1.363944637644742	-0.8253461634121164	-1.1567895991085033	-0.9259731839896383	-0.39171060835017063	-0.926818087376767	-0.9744201868014072	0.26931756332275053
0.3667334669338677	-0.5971664659386229	0.37010757423426077	-1.324897204151908	-0.907533276234333	-1.1322211830556952	-0.9316724537102027	-0.4625460244658086	-0.8817714270819997	-0.8179582211080292	0.26684375327782894
0.37074148296593185	-0.5636770172457404	0.2033251308032782	-1.2743711573524232	-1.0129962935494021	-1.0881912022613793	-0.9244083554575475	-0.5270983338723314	-0.8238546348694926	-0.6538421683492291	0.2637864004650531
0.374749498997996	-0.514325451021822	0.037537654029396766	-1.214483844775795	-1.136744178154075	-1.026366449777858	-0.905502222320375	-0.585731918988725	-0.7550975357758926	-0.4846068522707151	0.2614773316814357
0.3787575150300601	-0.4487667844607553	-0.12485680720935856	-1.1480797254675528	-1.2735513230910969	-0.9490147750904152	-0.8768213865755653	-0.6387932858895239	-0.6775326215872822	-0.31288156593366595	0.2610556315360806
0.38276553106212424	-0.3674252955827199	-0.28165893803154674	-1.078572733892589	-1.418195996885395	-0.8588586422703202	-0.8406500388842858	-0.6866196481072495	-0.5931158855933533	-0.14132253718216253	0.2633521625131442
0.3867735470941884	-0.2715312807076263	-0.43098145952133843	-1.009744751067452	-1.5656721140571592	-0.7589199574921665	-0.7995333747105831	-0.7295548079693472	-0.5036729852496324	0.027454484792549153	0.2687946477220184
0.3907815631262525	-0.1631047006082699	-0.5713360478790313	-0.9455124286392074	-1.7113638262011344	-0.6523660833713908	-0.756104319353377	-0.7679672179008512	-0.4108716993456529	0.19093975148857378	0.27734328275702624
0.39478957915831664	-0.04488268139006421	-0.7016837827664333	-0.8896770433727542	-1.851175813091718	-0.5423654861417236	-0.7129036710493768	-0.8022650889397683	-0.3162177830487676	0.3467919289231314	0.28846451750711266
0.39879759519038077	0.07980775253151223	-0.8214423415809445	-0.8456735210537678	-1.9816159237314386	-0.4319595623463923	-0.6722054564080684	-0.8329042376873456	-0.22106814478654335	0.49289653178012577	0.30114750332696205
0.4028056112224449	0.20722554020609943	-0.9304473620627637	-0.8163351443328196	-2.099830678018121	-0.3239550912342088	-0.6358595392471671	-0.8603858559408788	-0.12665324619494647	0.6274195572706989	0.31396400783835315
0.40681362725450904	0.333429143516432	-1.0288700943208622	-0.8036897073827756	-2.2035977754812617	-0.2208396760277551	-0.6051629667217356	-0.8852432711693784	-0.03410003742925163	0.7488552484601401	0.3251686993760245
0.41082164328657317	0.4545127742505245	-1.117098183187063	-0.8088010391421028	-2.2912828596522465	-0.12472066291826918	-0.5807701128868891	-0.9080187062983839	0.05555237442026905	0.856066442293611	0.3328329729935969
0.4148296593186373	0.5668472325261105	-1.1955906698811893	-0.8316670020085009	-2.3617700839122016	-0.03728650878035481	-0.5626493803674945	-0.9292327143812286	0.1413499633994266	0.9483154000295038	0.3350023045078531
0.4188376753507014	0.6673058151474578	-1.2647216112784119	-0.8711814710740279	-2.4143773154700785	0.040211500631902784	-0.5500911114866416	-0.9493500920490224	0.22243652593849295	1.0252825563271306	0.32986480720617245
0.4228456913827655	0.7534560945187511	-1.3246286925030677	-0.9251636563500607	-2.448766994403394	0.10695987093212307	-0.5417675990570952	-0.9687465092763325	0.29808112589689045	1.0870704372107152	0.31591747036010887
0.42685370741482964	0.8237006230890729	-1.3750835801916763	-0.9904537347054784	-2.464862746612594	0.1625686914467899	-0.5358419307791669	-0.987679809726468	0.36771626266982355	1.1341902286862178	0.29211660418554625
0.4308617234468938	0.8773536464498263	-1.415399412333533	-1.0630694180269886	-2.462779966260227	0.20704522027601804	-0.5301181959326728	-1.006269045044643	0.43098033028312294	1.1675292007622204	0.25800029088253035
0.4348697394789579	0.914646357033957	-1.4443878097648402	-1.1384141058231043	-2.442775977315539	0.24075744172041494	-0.5222217368807904	-1.0244830217105583	0.4877565948399371	1.1882983928118573	0.21377299831994548
0.43887775551102204	0.9366595620913245	-1.460373374250657	-1.2115239353124385	-2.4052223792707275	0.264389258446946	-0.5097950666612788	-1.0421387324727331	0.5382008769588248	1.197961542431952	0.16034568710578617
0.44288577154308617	0.9451892357355187	-1.461268228300312	-1.2773385845844563	-2.350599143671894	0.2788885370505991	-0.4906931856369876	-1.0589087904532823	0.5827513586677365	1.1981480115726504	0.09932838691438327
0.4468937875751503	0.942556603655615	-1.4447033014953556	-1.3309792747266076	-2.279507313033862	0.28540897963010614	-0.4631616065872316	-1.0743361054777754	0.6221162116408155	1.1905542022026745	0.03297595295184709
0.45090180360721444	0.93137954467676	-1.408207395020409	-1.3680171467880293	-2.192695063585568	0.2852468232059533	-0.4259815832592373	-1.0878536681052267	0.6572376796687582	1.176839418467252	-0.03590882699601006
0.45490981963927857	0.9143256751532707	-1.3494201726777932	-1.3847160648347623	-2.091090633862114	0.27977369030996696	-0.3785697956598312	-1.0988074508785235	0.6892343693495052	1.1585231097364546	-0.1041077239734278
0.4589178356713427	0.8938691663696727	-1.2663216621500308	-1.3782358349221242	-1.975835276613341	0.27036747997833543	-0.3210238491320224	-1.1064809991185183	0.7193263291066155	1.1368907679176017	-0.16814601319670747
0.46292585170340683	0.8720729834911709	-1.1574589813288603	-1.3467846665375172	-1.8483099177055877	0.25834389236618605	-0.25410999419699654	-1.1101210780542627	0.7487496191962402	1.1129153883845244	-0.22446751754844416
0.46693386773547096	0.8504158800532969	-1.022151005814247	-1.2897132026384768	-1.7101504434591386	0.2448918744120831	-0.17919494311203146	-1.1089645370466188	0.7786682193678567	1.0872003685909053	-0.2696150494159714
0.4709418837675351	0.8296793733517793	-0.8606535169755997	-1.2075463210375303	-1.5632482438452209	0.23101679384019466	-0.0981289564778968	-1.102267118863321	0.8100911813603702	1.0599481330368015	-0.30040596797134395
0.4749498997995992	0.8099044569149063	-0.6742707559990367	-1.1019528534489602	-1.4097345287316951	0.21749534174668236	-0.013091919528089834	-1.0893351109050273	0.8438019813923406	1.0309568265245899	-0.3140935807514332
0.4789579158316633	0.7904214828264642	-0.465403830741182	-0.9756570749408628	-1.2519487299692118	0.2048459172836135	0.07358257179060484	-1.0695604260781273	0.8803052859753988	0.999645333497381	-0.3085065357730646
0.48296593186372744	0.769950040603464	-0.23753155013880045	-0.8322990190722128	-1.0923927758193819	0.1933175103274296	0.159588388335891	-1.0424589429322229	0.9197941390410789	0.965104881867348	-0.2821599952933343
0.48697394789579157	0.7467593583578828	0.004875556207860608	-0.6762531710765882	-0.9336740309067437	0.18289889191277695	0.2428166298932799	-1.0077108611066923	0.9621382768114982	0.9261737612428115	-0.2343341131689247
0.4909819639278557	0.7188743121524163	0.256502535318608	-0.512416766649568	-0.7784401877402422	0.17334834372527458	0.32149905077235896	-0.9652006502016234	1.0068922222001928	0.8815303527172442	-0.16511706210673024
0.49498997995991983	0.684308030764059	0.5113892107052243	-0.34597975402549286	-0.6293094235350544	0.16424236502423145	0.3943134583354503	-0.9150531347356823	1.053320265718579	0.8297987823473847	-0.07541152991782989
0.49899799599198397	0.6412996901920395	0.7631690069312291	-0.1821885263189758	-0.48879882251498136	0.15503998623025708	0.4604437000142648	-0.8576615982762036	1.1004345500183426	0.7696610557791467	0.03309478594663174
0.503006012024048	0.58853562280529	1.0053333787752499	-0.026114931740955288	-0.35925357569171873	0.14515770408124448	0.5195917306922666	-0.7937036798748452	1.1470422542248906	0.6999694378736722	0.15799260696120526
0.5070140280561122	0.5253333686882984	1.2315071342788533	0.11755900845368235	-0.24277897826222264	0.13404882879970997	0.5719441474588457	-0.7241413556287991	1.1917982164218486	0.6198530140168496	0.296244865463452
0.5110220440881763	0.45177164215447896	1.4357201361652294	0.24473162686186095	-0.14117688828333091	0.12128035273545731	0.6180999593179944	-0.6502024184238208	1.2332600457451242	0.5288127186962825	0.44430592127919993
0.5150300601202404	0.3687540734413014	1.6126617391188016	0.35203987655154534	-0.05588816900290468	0.10660040588640465	0.6589697693302543	-0.5733424575132235	1.2699436274836675	0.4267995813388823	0.5982600557137391
0.5190380761523046	0.27800056452998406	1.7579056726828652	0.43697944160623353	0.012057281651781274	0.08998997991616087	0.6956586551202787	-0.4951881868390883	1.300377694370329	0.3142715040536166	0.7539721552841531
0.5230460921843687	0.18196661003801423	1.868094761149221	0.4979824397338799	0.06208107041121788	0.07169383134460032	0.7293456680901583	-0.417464829052721	1.323156659576669	0.19222458249665852	0.907242937631592
0.5270541082164328	0.0836973646813957	1.9410768003445966	0.5344501635146566	0.09408528908683178	0.05222720568509217	0.7611720324593071	-0.3419118897196165	1.3369911020119571	0.062195875355894735	1.053960994501729
0.531062124248497	-0.013371020418909151	1.9759850678317596	0.5467401088166738	0.10846762322095299	0.03235709688566904	0.7921479818407748	-0.27019285909299734	1.3407551777765705	-0.0737643048333015	1.1902443967633936
0.5350701402805611	-0.10564575784523332	1.9732593487840562	0.5361084898063639	0.1061203248390258	0.013058977724916198	0.8230850396328624	-0.2038050387878553	1.3335299020904872	-0.2131510130172211	1.3125656294476484
0.5390781563126252	-0.1896275730158516	1.934606039371463	0.5046115473063839	0.08841116621085017	-0.0045478988556009155	0.8545568544860482	-0.14399577646030748	1.3146408569815116	-0.35309281625422734	1.4178551323332367
0.5430861723446894	-0.2621557431426077	1.8628988326097444	0.454971163462845	0.057145243996472035	-0.019281619270839993	0.8868879251014388	-0.09169095201098232	1.2836885986651718	-0.490465993804375	1.5035805712996764
0.5470941883767535	-0.3206280625633807	1.7620246221253795	0.390412466008608	0.01450759620600182	-0.029988663677140617	0.9201661697560657	-0.04744070039435797	1.240570004011217	-0.6220291425197421	1.5678009556375103
0.5511022044088176	-0.3631784856315944	1.6366824205119894	0.3144830351839461	-0.03701207010704269	-0.035637495463523794	0.9542727340434749	-0.011386211846545827	1.1854890845782302	-0.7445704768950235	1.609196612806635
0.5551102204408818	-0.3887993692815383	1.492146049662308	0.23086476819636056	-0.09470981492354881	-0.03540701634435894	0.9889209890323503	0.016749852019903984	1.1189564048761356	-0.8550584443019521	1.627077604545376
0.5591182364729459	-0.3974004088824439	1.3340038411690716	0.1431901625920019	-0.1557689982206958	-0.028762610122481515	1.023696499375139	0.03764815022378205	1.0417770832128321	-0.9507852723970015	1.621374227847696
0.56312625250501	-0.3898019982427738	1.167890299747442	0.054874554026172515	-0.21736776508075598	-0.015513507239806145	1.058090808238861	0.052352851903603226	0.9550282813904447	-1.0294929571656048	1.5926136758741731
0.5671342685370742	-0.36766629390556976	0.9992253885963016	-0.031025413502701386	-0.27678667211086877	0.004153277814837331	1.0915239909342644	0.062208760982813964	0.8600279283439871	-1.0894721260403202	1.541886716537966
0.5711422845691383	-0.33337421110395726	0.8329766390149606	-0.11191906269018201	-0.3315104860943898	0.029665307011568203	1.1233537233473256	0.06877824461552964	0.7582970096483739	-1.1296261843252489	1.4708074592171063
0.5751503006012024	-0.2898604997611653	0.6734576376322842	-0.18574975656881726	-0.3793185652036366	0.06008419742432694	1.152871649890196	0.07374214219952716	0.6515179768831818	-1.1494960436832689	1.3814680899569471
0.5791583166332666	-0.2404216465038404	0.5241737127083506	-0.25102240809998544	-0.4183591100241307	0.09415100590692563	1.1792906426774301	0.0787900825278031	0.5414916520486405	-1.1492442673254506	1.2763890919124408
0.5831663326653307	-0.18851247349987468	0.3877220675384375	-0.30679274894506003	-0.4472038429520782	0.1303544695082531	1.201728683059662	0.08550675010399857	0.4300944725229408	-1.1296012635948032	1.1584641858058977
0.5871743486973948	-0.13754695989842355	0.2657495384805802	-0.3526240240018566	-0.4648811900983974	0.16701754690821144	1.2191962388007032	0.09526149125336995	0.3192371675298473	-1.091779768618067	1.0308982659607626
0.591182364729459	-0.09071714058628842	0.15896698927407174	-0.3885193641659794	-0.47088762468814077	0.20239662455857987	1.230593981847168	0.10910907897601115	0.2108251530756752	-1.0373668267669554	0.8971361611033981
0.5951903807615231	-0.05084120062356136	0.06721549633630249	-0.4148395984420541	-0.4651783101227205	0.2347871258064969	1.2347265019298979	0.12770930468552866	0.10672026550089357	-0.968204414326324	0.7607802264468335
0.5991983967935872	-0.020248426158582456	-0.010423716213010635	-0.4322165259757051	-0.44813940330723895	0.26262907434127875	1.230335508448235	0.15127221595529533	0.008703081683762895	-0.886270488996714	0.6254955906763734
0.6032064128256514	-0.0007048820106107797	-0.07548591310305859	-0.44147068421263247	-0.4205452369204369	0.28460635908041115	1.216153212885665	0.17953423030756044	-0.08156490954960897	-0.793571484713046	0.49490325842402877
0.6072144288577155	0.006620046369719065	-0.12995761281622042	-0.44354060538308254	-0.3835040414818575	0.2997339504881312	1.1909735743171033	0.21176808941353267	-0.16257960582265826	-0.6920551952818156	0.37246304182084033
0.6112224448897795	0.0011494281431093433	-0.17610123422546256	-0.4394277851304178	-0.3383959030088593	0.307428051718497	1.153736322623373	0.24682685414601	-0.23303264683126607	-0.5835498716460549	0.2613502387168502
0.6152304609218436	-0.017137317951765707	-0.21628066331931026	-0.4301585285268664	-0.28680634384647274	0.30755506941323907	1.1036165513306924	0.28321915846014156	-0.2918485139770743	-0.4697316155892507	0.1643318332072939
0.6192384769539078	-0.04776487372347478	-0.25279736964811067	-0.4167609549632214	-0.23045836962771632	0.3004563179266428	1.0401114891968184	0.3192100844708017	-0.3382181891584192	-0.35211829961092495	0.08364950892360916
0.6232464929859719	-0.08983851729104203	-0.28774486556506623	-0.40025315775897735	-0.17114517482706584	0.28694650776500513	0.963115961277404	0.3529396511521342	-0.3716265470234487	-0.2320848117774524	0.020917709497197488
0.627254509018036	-0.14212853710990023	-0.3228873039531524	-0.38163714336795695	-0.11066507538438687	0.26828530715111465	0.8729790152195642	0.38254933788066103	-0.39187041330493927	-0.11089189301314678	-0.022954819024903185
0.6312625250501002	-0.20315541119474306	-0.35956607769370946	-0.3618928816622476	-0.0507597518570248	0.24612259686284801	0.7705360423083846	0.40630650449431815	-0.3990644814792246	0.010280446255968944	-0.047812211353877504
0.6352705410821643	-0.2712701602216033	-0.39863657038888506	-0.34196757082343426	0.006943385088812001	0.2224194397010549	0.6571131727157803	0.42271709563439885	-0.39363305645295865	0.1303038015206998	-0.05426109875474612
0.6392785571142284	-0.34472616709845805	-0.44043578031650904	-0.3227568776913477	0.060983928555564726	0.19934820835636585	0.5345034118890947	0.43061854876832767	-0.37628681153651206	0.24808388577105947	-0.04363864780551745
0.6432865731462926	-0.42174068119672503	-0.4847803836568241	-0.30507714244618145	0.1101153538392079	0.17917668118090208	0.4049165442561917	0.4292471399221381	-0.347985248068768	0.36255935127413597	-0.017937922794532
0.6472945891783567	-0.50054593312102	-0.53099384253949	-0.2896299402640779	0.15334477511133282	0.1641421221988102	0.2709069437437422	0.4182767702011071	-0.30988712551043596	0.47271819977470003	0.020307219028633833
0.6513026052104208	-0.5794310691236292	-0.5779602929215447	-0.2769625617976593	0.18996397595101283	0.1563222952786587	0.13528487187841226	0.39782903917502577	-0.2632925528503523	0.5776294703352856	0.06817206649761902
0.655310621242485	-0.6567768439657493	-0.6242020685216457	-0.2674295486896312	0.21956986641308496	0.15751091327612726	0.0010175044942491707	0.36845699749168964	-0.20958148550240266	0.6764846826500805	0.12251697064504387
0.6593186372745491	-0.7310851491191497	-0.6679767722872622	-0.2611611446477525	0.24207248496336933	0.16910510439556942	-0.12887417901021211	0.3311069177115858	-0.1501538915876039	0.7686412040673667	0.18017767408127114
0.6633266533066132	-0.8010050537769487	-0.707388801530198	-0.25804428342302094	0.2576889217453362	0.19201204088008755	-0.2514172614470829	0.2870635780436335	-0.08637674924418243	0.8536586976617208	0.23815659437135164
0.6673346693386774	-0.8653562342463235	-0.7405092424667533	-0.25772057361375394	0.2669221285993599	0.22658091689848422	-0.3637833185624508	0.23788486173530554	-0.019542312427988495	0.9313203020618375	0.2938007565538818
0.6713426853707415	-0.9231496569741104	-0.7654972099723811	-0.25960384100420236	0.27052448482152663	0.27256502906532776	-0.4633766110824612	0.18533101245634123	0.049159176221033433	1.0016321678607214	0.34495243148228627
0.6753507014028056	-0.9736043849303728	-0.7807151888685828	-0.26291744640696685	0.2694471347177445	0.3291168938580703	-0.5479125659018226	0.13129284117221057	0.11865078060732315	1.064798173143093	0.3900601595717609
0.6793587174348698	-1.0161586148884143	-0.7848309025009778	-0.26674916582759756	0.2647773856916844	0.3948172545099841	-0.6154861366139491	0.07772181234245763	0.18796443082539904	1.1211706016534633	0.4282406614341174
0.6833667334669339	-1.050472704599763	-0.7768988208195351	-0.2701192597182545	0.2576677043268287	0.46773663065622084	-0.6646302776427302	0.026563530039760138	0.25622274827901276	1.1711816906093517	0.4592859753680105
0.687374749498998	-1.076422127159763	-0.7564156772711494	-0.2720557780536781	0.24926091106534046	0.5455259015668227	-0.6943649261990851	-0.020305043106162424	0.3226106173263717	1.215264586679897	0.4836147223979633
0.6913827655310621	-1.0940790208383155	-0.723346248810067	-0.2716703610007125	0.24061689927968616	0.6255304417189786	-0.704236585924458	-0.06113507410060959	0.38634103463975167	1.2537747789781812	0.5021712962346588
0.6953907815631263	-1.103682216369348	-0.6781180220606807	-0.26822788912109197	0.23264646876960485	0.704920689660076	-0.6943479521693804	-0.09436274754588042	0.4466202850029362	1.2869240394665034	0.5162815609768767
0.6993987975951904	-1.105597159656645	-0.6215859890684295	-0.26120426618645215	0.22605758995317443	0.7808308546301945	-0.6653761832420335	-0.11866397266987457	0.5026174451998263	1.314738046830265	0.5274778455472383
0.7034068136272545	-1.1002687741986834	-0.5549713983253712	-0.2503282128045472	0.22131858364433948	0.8504968533057646	-0.6185776146701059	-0.1330066165045685	0.5534426419245104	1.337046221123898	0.5373092076581232
0.7074148296593187	-1.0881717525831553	-0.47978052500231805	-0.23560494802103327	0.21864135558946252	0.911384592532744	-0.55577615008128	-0.13669897921519975	0.5981374770234408	1.353508151846297	0.5471547308145478
0.7114228456913828	-1.069763759082115	-0.397711142824731	-0.21732172667034805	0.21798607015230867	0.9613004037087843	-0.4793324293547802	-0.12943216140158692	0.6356797132061571	1.363675902740455	0.558057761272036
0.7154308617234469	-1.04544733927746	-0.31055517582805603	-0.19603706996606257	0.2190866438697293	0.998476771949858	-0.3920912982560134	-0.11131304652484575	0.665002832320919	1.3670861329127786	0.5705973860786673
0.7194388777555111	-1.015545827228968	-0.22010588302821235	-0.17255691154238428	0.22149438907515762	1.0216284137731277	-0.29730612484134034	-0.08288402819275535	0.6850295819979016	1.3633711631195329	0.584810171305467
0.7234468937875751	-0.9802971928472581	-0.12807690513134096	-0.1479016055956025	0.22463526578573104	1.0299761080332006	-0.19854006948853603	-0.045125498400086624	0.6947172456255261	1.3523745667227258	0.6001704744965455
0.7274549098196392	-0.9398676918326581	-0.03603872011087847	-0.12326774727909605	0.22787473222714766	1.0232382900331032	-0.09954636386209999	0.000562439824678784	0.6931112130179898	1.3342551454017775	0.6156319363578979
0.7314629258517034	-0.8943846063372112	0.054624248114704795	-0.09998809933998316	0.23058332042314336	1.0015930510973527	-0.004131756328552966	0.05240155624921999	0.6794025768575837	1.3095635801676853	0.6297265944266298
0.7354709418837675	-0.8439846373146744	0.14273514517387145	-0.07949177385476668	0.23219594981707983	0.9656155983127188	0.08399074389054068	0.10830137626255286	0.6529849902566854	1.2792786480822786	0.6407120758443975
0.7394789579158316	-0.7888720268344692	0.2273265218169127	-0.06326543368645744	0.23225869761917908	0.9161981808742259	0.16135213140180008	0.16594847336671265	0.613505927747567	1.2447943767929237	0.6467521609134111
0.7434869739478958	-0.7293786449255862	0.30762620374251454	-0.05281494067738391	0.2304582415923516	0.854460775096461	0.22487208705253908	0.22291619374037103	0.5609078075995034	1.2078553174778304	0.646112248813403
0.7474949899799599	-0.6660173977259498	0.38303229406796324	-0.04962585898964814	0.22663134634408544	0.7816612965319701	0.2719894131844735	0.2767897556772549	0.49545514581496836	1.1704435085203384	0.6373493579473472
0.751503006012024	-0.5995206025414817	0.45308301638910403	-0.05512073449249209	0.2207543449655049	0.6991137146240805	0.3007703564047331	0.3252998073824285	0.41774498251575654	1.1346268508437687	0.6194765240542225
0.7555110220440882	-0.5308564632271449	0.5174269086429469	-0.07061122979044666	0.21291526168138108	0.6081212166400951	0.30998854533959325	0.3664560848492969	0.32869917958429745	1.1023837275604045	0.5920838593665395
0.7595190380761523	-0.46121931343169087	0.5757979479840462	-0.09724399751208032	0.2032736715509514	0.5099296300672007	0.2991724564780751	0.3986719518538559	0.22953873109920378	1.0754221215648092	0.5554029023623768
0.7635270541082164	-0.39199255171254627	0.6279986925274164	-0.13594050311955577	0.192015246339736	0.4057038733517772	0.2686188091893639	0.4208704436456573	0.12174182134051907	1.0550127847929838	0.510306787212839
0.7675350701402806	-0.32468671982360303	0.6738927017515447	-0.18733264750951922	0.1793088924187843	0.2965275284063228	0.21937274818738386	0.43256303453045175	0.006988853027482831	1.0418550349724682	0.4582455745201346
0.7715430861723447	-0.2608584626566474	0.7134056116874139	-0.25169771409949815	0.16527425224931058	0.18342300660652988	0.15317777925903153	0.43389370474776684	-0.1129011116312904	1.0359906258292153	0.401123068902352
0.7755511022044088	-0.2020186665124214	0.7465325595937221	-0.3288975869136724	0.14996606370788415	0.06738749884304009	0.0723999331287186	0.42564292883847843	-0.23603725162145192	1.0367762364793522	0.34112782510771555
0.779559118236473	-0.14953951580355795	0.7733484057920553	-0.4183281023774302	0.13337956151754365	-0.05056179345709836	-0.020068592053850455	0.4091888226823378	-0.3605217116306876	1.0429190340277832	0.28053608603404084
0.7835671342685371	-0.10457032002662933	0.7940165547808649	-0.5188846309763382	0.1154780307151781	-0.1693405756001972	-0.12092101491593879	0.38642569568249074	-0.48450694816972556	1.0525731781761334	0.2215075161506615
0.7875751503006012	-0.06797073292647603	0.8087922190147951	-0.6289494611077269	0.09624018042279597	-0.2877560207143269	-0.22655803801802427	0.3596434448075028	-0.6062413874731483	1.0634887886507867	0.16589541689992138
0.7915831663326653	-0.0402676139325897	0.818016692008186	-0.7464053128030105	0.07572167150280573	-0.40447768228187075	-0.3332165584793196	0.3313743590389341	-0.7241004697206466	1.0731994662031585	0.11509152130471131
0.7955911823647295	-0.021638643719558256	0.822100509687424	-0.868677480492916	0.05412238917879822	-0.5180259271226927	-0.4371021421526052	0.3042167265482203	-0.8366018796790012	1.0792305062544434	0.06992162604806623
0.7995991983967936	-0.011922387902498173	0.8214951106126877	-0.9928049029149937	0.031849326144461225	-0.626780957917029	-0.534523103080998	0.2806469099432527	-0.9424056311887249	1.0793078595271512	0.03060265669189072
0.8036072144288577	-0.010651319918704534	0.8166545304983424	-1.1155381342077735	0.009564532213853992	-0.7290130864805405	-0.6220242858475187	0.2628330599529742	-1.0403014593009097	1.0715478626626778	-0.003235082526926111
0.8076152304609219	-0.017101821478812767	0.8079905272407905	-1.2334599925467353	-0.011791381637750002	-0.8229324902090255	-0.6965183245401638	0.25246420216136023	-1.129187462385836	1.0546097592331176	-0.03246396474356331
0.811623246492986	-0.030353699037489853	0.795826071108623	-1.343122806560211	-0.031007296349506146	-0.9067545200083046	-0.7554112751984841	0.25060794478998694	-1.208044944228952	1.0277968324431175	-0.058323698659028325
0.8156312625250501	-0.04935142960411264	0.780353122111046	-1.4411948224577584	-0.04664480180013221	-0.9787749769343547	-0.7967182563745989	0.25760848669919184	-1.2759148070852406	0.9910971761135617	-0.08225047150065341
0.8196392785571143	-0.07296012775269578	0.761600882492386	-1.5246075646006345	-0.05711599965799636	-1.0374488158321353	-0.8191633661246813	0.27303401266811167	-1.331880586910054	0.9451612073715756	-0.10569018710284132
0.8236472945891784	-0.10001088633399742	0.7394201687916027	-1.5906957801089563	-0.060790974612510915	-1.0814655541656306	-0.8222570190408455	0.2956791017461761	-1.3750623248077634	0.8912193561337796	-0.12991686170525915
0.8276553106212425	-0.1293323464073999	0.7134882052367594	-1.6373220090633027	-0.056126079471325134	-1.1098152463242716	-0.8063433113469355	0.32362368939079056	-1.404624030592457	0.8309493092416292	-0.15587627247966063
0.8316633266533067	-0.15976770930809697	0.6833361122878284	-1.6629787317373685	-0.04180115650007546	-1.1218401116936012	-0.7726103602161263	0.3543457375015135	-1.4197956728880108	0.7663071306060698	-0.1840717112363334
0.8356713426853707	-0.19017855202892486	0.6483988611067245	-1.6668623569912557	-0.016852106384159675	-1.1172685811251102	-0.7230579414517679	0.3848804526358724	-1.4199086266360594	0.6993400058737845	-0.21450359265028549
0.8396793587174348	-0.21943846809731862	0.6080847727715861	-1.6489149274494361	0.01921495027341896	-1.0962304028642156	-0.6604191781768557	0.41201504373406594	-1.4044415471425966	0.6319999020563052	-0.2466683331498059
0.843687374749499	-0.24642057497784373	0.5618590898866221	-1.6098312240778496	0.06634025801486994	-1.0592532647783832	-0.5880363550433302	0.4325049959472815	-1.373071944376184	0.5659769128466859	-0.2796151193395622
0.8476953907815631	-0.2699832832189087	0.509334069988935	-1.5510308558250152	0.12386725756528899	-1.007242911510229	-0.5096948367637328	0.443295961140441	-1.3257275054859983	0.5025685228903769	-0.3120527282329065
0.8517034068136272	-0.28895850327277656	0.4503567343897478	-1.4745968229009396	0.1905452306258139	-0.9414497917319498	-0.42942312980863034	0.44173482983295886	-1.2626306194369266	0.4425967394399989	-0.3424931888660156
0.8557114228456913	-0.30214583838018483	0.3850850574909968	-1.3831838502475988	0.26457876200953523	-0.8634257767390073	-0.35127085547823605	0.4257544240813184	-1.1843296982461062	0.3863794851105762	-0.3694153773835122
0.8597194388777555	-0.3083154657031629	0.3140440870229314	-1.2799014070183135	0.343720352999085	-0.7749744567822053	-0.27907932055542956	0.39401846192302364	-1.0917117945622277	0.3337564597060936	-0.3914299861861229
0.8637274549098196	-0.30622150947456594	0.2381551964194301	-1.1681776683332896	0.425398273123711	-0.6780980427447778	-0.2162610689350583	0.34601677745350096	-0.9859926335352658	0.28416359275020364	-0.407427814130974
0.8677354709418837	-0.29462686817862005	0.1587342042200612	-1.0516116568857297	0.506868380372006	-0.5749431400250951	-0.16560499228522357	0.2821049054949421	-0.8686823728123342	0.23674495625903844	-0.41669583846780955
0.8717434869739479	-0.27233970933966734	0.07745715746116902	-0.9338213618733169	0.5853765234023011	-0.46774681296203396	-0.12912215597151938	0.20348664716967615	-0.7415279660507008	0.19048723414030871	-0.4189896673087665
0.875751503006012	-0.23826116172516995	-0.003704200666988847	-0.818295735359292	0.658317462706813	-0.35878361086741706	-0.10794453059995163	0.11214268472565961	-0.6064356602926927	0.14436001579004748	-0.4145561776079885
0.8797595190380761	-0.19144304653599967	-0.08257226274716695	-0.7082581079824252	0.7233770408422939	-0.2503137296809533	-0.10228456369529457	0.01071229654113736	-0.4653795994708407	0.09744551283711253	-0.4041057661340885
0.8837675350701403	-0.1311537219414323	-0.15687125951405217	-0.6065477773156828	0.7786464589312869	-0.14453231916552856	-0.11145838885350033	-0.09766160636243605	-0.3203044286318886	0.049043716700300076	-0.3887390185840609
0.8877755511022044	-0.05694922485083216	-0.2243438462659629	-0.5155253639666263	0.8227006984431391	-0.043520118008755354	-0.13396996855378562	-0.20951177808728522	-0.17303092799258749	-0.0012568403901368852	-0.36983714598413325
0.8917835671342685	0.03125410701119382	-0.2828670394866264	-0.4370060861908737	0.8546369787002421	0.05080396488958284	-0.16764816908677752	-0.32123695909020894	-0.02517386101626663	-0.053547293098730776	-0.34892879822646133
0.8957915831663327	0.1331103793877341	-0.3305584510011888	-0.3722234690970694	0.8740732182950779	0.136727138041738	-0.20982422466083542	-0.42929008136381336	0.12191968669034306	-0.10760457527061112	-0.32754757556071956
0.8997995991983968	0.2477840142512613	-0.3658651640765855	-0.3218242771125688	0.8811103229710968	0.21278216601626998	-0.25753373832413	-0.530352398379449	0.2672051246631226	-0.1629292862823851	-0.3070946537626214
0.9038076152304609	0.37390513294184297	-0.38762968862621433	-0.2858937298183408	0.8762653478139227	0.2777799039886803	-0.30772563434645056	-0.6214835599314422	0.4099447388224189	-0.21880517464137664	-0.28871954114002074
0.9078156312625251	0.5095469707197139	-0.3951299309929573	-0.2640084128958674	0.8603848595141409	0.3308328583591477	-0.35746049444006295	-0.7002401750004914	0.5496813435039108	-0.2743679782918396	-0.2732293756233736
0.9118236472945892	0.652231351988583	-0.38809270249590755	-0.2553127988447054	0.8345489562490169	0.3713680761785968	-0.4040824629880888	-0.7647582071357902	0.6861843628514847	-0.32867128447322713	-0.26103373467616975
0.9158316633266533	0.7989670507253569	-0.36668267359620066	-0.2586140100728606	0.7999763270236628	0.3991284138443871	-0.44535219014155064	-0.8137973807825615	0.8193746791760543	-0.38073902076888366	-0.25212810527642393
0.9198396793587175	0.9463239514933957	-0.3314706154510861	-0.27248845011955714	0.7579395270877377	0.4141622683396971	-0.4795327262287103	-0.8467484364729396	0.9492370831340556	-0.429597798754262	-0.24611537335565073
0.9238476953907816	1.0905434187741516	-0.28338609442150736	-0.29539325600739524	0.7096975147730764	0.41680301770951184	-0.5054253917674819	-0.8636063985377249	1.0757306405266869	-0.47428697164227773	-0.24226131303283435
0.9278557114228457	1.2276823706201339	-0.22366042235920827	-0.3257752423372139	0.656449738829855	0.4076405180767089	-0.5223578606421984	-0.8649148991120524	1.1987075410203831	-0.5138491416750842	-0.23957736616444994
0.9318637274549099	1.3537854971752747	-0.1537656254032271	-0.36217016388510215	0.599313043967275	0.3874878432451775	-0.5301314401025199	-0.851687966530195	1.3178499608087815	-0.5473081307072208	-0.23692217401714208
0.935871743486974	1.4650771605371846	-0.07535455721078552	-0.40328574879686013	0.5393197495591157	0.3573468605853016	-0.528938299275268	-0.8253164990975919	1.4326322706271324	-0.5736443792812473	-0.23311241715539835
0.9398797595190381	1.5581620552433078	0.009793817630225903	-0.44806305098104815	0.47743279404634603	0.3183761057903256	-0.5192617938072125	-0.7874669003917742	1.5423128282386627	-0.5917788588963283	-0.2270335010337581
0.9438877755511023	1.6302219619556126	0.09982134226227536	-0.49571220104862873	0.41457209405667717	0.27186372579338824	-0.5017738258872623	-0.7399790712048991	1.6459560098496557	-0.6005756686839608	-0.21774138103698257
0.9478957915831663	1.679195096070542	0.19282867784113142	-0.5457205180171311	0.3516454071985487	0.21920707407050333	-0.4772423222524792	-0.6847701871268903	1.742481525816467	-0.5988706791188843	-0.20454818887745158
0.9519038076152304	1.7039247666947515	0.28690475651784875	-0.5978330517667062	0.2895770545502544	0.16189902468759124	-0.44645955633098827	-0.6237495230878457	1.8307349023205224	-0.5855293327187115	-0.18708611405483558
0.9559118236472945	1.7042653614123828	0.3801492758810975	-0.6520077942344394	0.22932877551058936	0.10151944830289397	-0.4101985064978878	-0.5587481333032014	1.9095706957965342	-0.5595317018368091	-0.16534601752965056
0.9599198396793587	1.6811360100656194	0.4706907374992861	-0.7083498383577815	0.17190857118232508	0.03972882889412924	-0.36920018622488715	-0.49146560129472	1.9779388186206848	-0.5200779436864943	-0.1396893303301995
0.9639278557114228	1.6365155203261026	0.5567029999528189	-0.7670304884189431	0.11836538491196467	-0.02174004512818823	-0.32419043654137963	-0.42343450011653544	2.034964405005306	-0.46670317615214374	-0.11083376089817254
0.9679358717434869	1.5733761027927633	0.6364233018370536	-0.8281985648422524	0.06976957626596211	-0.08109679210480916	-0.27592058067933534	-0.35600180470556975	2.0800128674375684	-0.39938817630222867	-0.07981507375079466
0.9719438877755511	1.4955577287418644	0.7081742180871051	-0.8918917739750812	0.02718108069329291	-0.1365186702872009	-0.22522309306717916	-0.2903254077463034	2.1127339533155083	-0.31865158507165336	-0.04792861228801557
0.9759519038076152	1.4075893524806196	0.7703911039143164	-0.957955961486451	-0.008391329164798693	-0.18618930604706369	-0.17307140261611456	-0.22738319118415587	2.1330813517024234	-0.22561059321359875	-0.016655257107443183
0.9799599198396793	1.314467315786782	0.8216553676210102	-1.0259793382820286	-0.03603531700755817	-0.22835205463300037	-0.12063234694187996	-0.1679918175207102	2.141307301594137	-0.12200018421086747	0.012422891334239045
0.9839679358717435	1.2214046661426965	0.8607325535864587	-1.0952474317272587	-0.05498012661070599	-0.2613768245026798	-0.06930065152199247	-0.11283247957988744	2.137934303732593	-0.010145453823062513	0.037711635654214225
0.9879759519038076	1.1335675280261086	0.8866128952175025	-1.164722705863112	-0.06463725129372434	-0.28383673052311925	-0.02070697747746926	-0.062481175479449966	2.123708100783016	0.10711333268084497	0.057693337148416304
0.9919839679358717	1.0558158017014339	0.8985509067362679	-1.2330506916692874	-0.0646331182856248	-0.2945886812088661	0.023305739629471304	-0.017441508946303357	2.099537355657518	0.2265381640538772	0.07101033922529003
0.9959919839679359	0.9924651666865362	0.8960998956638008	-1.2985922765908773	-0.05483145760983757	-0.29285031694330593	0.06073916374583164	0.02182160252404398	2.0664258693530932	0.3446439836135513	0.0765391230344659
1.0	0.9470856122442654	0.879137123722794	-1.359479726894913	-0.035344357002606706	-0.27826491110718543	0.08952724719402039	0.05484872825765732	2.025402834535837	0.45787027662068797	0.07345200868912656


==> Data/gp_samples0.1.dat <==
x y1 y2 y3 y4 y5 y6 y7 y8 y9 y10
-1.0	-0.8712122751806004	1.27772994181799	-1.8619499089002391	-0.5566887187288223	-0.3892397841681505	1.4196589983071257	1.0635507718769737	-1.620566352508897	0.9311654569788697	0.2908963600171359
-0.9959919839679359	-0.8776475419045275	1.2956897122932731	-1.9339721262308636	-0.567044362608222	-0.4183107049709825	1.4432995522182108	1.0672897213462993	-1.6529794867026104	0.8361260963673196	0.2615737649321118
-0.9919839679358717	-0.883988174659907	1.3077469353324898	-2.0071036703231333	-0.5779038491315678	-0.4463933610270512	1.4647755213501636	1.0714687196151838	-1.6825162116467625	0.7410119602092566	0.23386854046947347
-0.9879759519038076	-0.8899508787889637	1.3139924696013767	-2.0810648172720314	-0.5894070311099473	-0.4734479887427735	1.4838080121920207	1.0760869791562395	-1.7089652092633196	0.646402795972064	0.2078004126690506
-0.9839679358717435	-0.8952577380724752	1.314568479679391	-2.155552945407497	-0.6016788894884285	-0.4994423755036301	1.5001422844435928	1.081123668598229	-1.7321219130696306	0.552864788888672	0.18337264023579336
-0.9799599198396793	-0.8996411105555572	1.3096650400504282	-2.230245744942786	-0.61482693214735	-0.524351600138299	1.5135519471259422	1.0865386247243831	-1.7517903434959485	0.46094348729890205	0.1605727028205225
-0.9759519038076152	-0.9028482673638217	1.2995161213825255	-2.30480479064188	-0.628938770993289	-0.5481577624134458	1.5238427257052347	1.0922732828733328	-1.767785030052834	0.3711570617294044	0.13937330886922836
-0.9719438877755511	-0.904645681907797	1.2843950401795838	-2.3788794104980404	-0.644079917945388	-0.5708497000489433	1.5308557166217893	1.0982518101586736	-1.7799330060372445	0.2839900201478216	0.11973371420192834
-0.9679358717434869	-0.9048228839931294	1.2646094615382235	-2.4521107786964222	-0.6602918382192978	-0.5924226881514179	1.5344700573218721	1.104382426644927	-1.7880758566509605	0.19988749242042875	0.10160133467455715
-0.9639278557114228	-0.9031958026935922	1.240496051555535	-2.5241361583002986	-0.6775902965163635	-0.6128781130382497	1.5346049535387638	1.11055890042674	-1.792071796452017	0.11925018523707995	0.0849136281764558
-0.9599198396793587	-0.8996095332641997	1.2124148807736213	-2.5945932181158398	-0.6959640283874947	-0.6322231103287259	1.5312210207777959	1.1166622032843296	-1.7917977471834818	0.042430094934772955	0.06960021304077103
-0.9559118236472945	-0.8939404766563439	1.180743682816514	-2.663124348956857	-0.715373765206997	-0.65047015603288	1.5243209132950861	1.1225623140708199	-1.7871513824540506	-0.03027294991222107	0.055585181945401095
-0.9519038076152304	-0.8860978150538016	1.1458720730167067	-2.7293809068988657	-0.7357516369077295	-0.6676365992402301	1.5139492308542042	1.1281201570850001	-1.778053101716286	-0.09861386119091206	0.04278956283104695
-0.9478957915831663	-0.8760243029153276	1.1081958303276704	-2.7930273148893967	-0.7570009719399041	-0.6837441259157576	1.5001917107109222	1.1331896622832127	-1.7644478927293425	-0.1624039421796208	0.031133871546931896
-0.9438877755511023	-0.8636963698626128	1.068111342206122	-2.8537449590463697	-0.7789965088649373	-0.6988181452115383	1.4831737291200184	1.1376199332096069	-1.7463070394144162	-0.2215115980948001	0.020540695142658397
-0.9398797595190381	-0.8491235489186499	1.0260103065010324	-2.911235821887633	-0.8015850286260363	-0.7128870925111861	1.4630581526964936	1.14125750693969	-1.7236296308951864	-0.27586210622486895	0.01093724023550583
-0.935871743486974	-0.8323472605741337	0.9822747768302362	-2.9652258013454675	-0.8245864108929072	-0.7259816470063157	1.440042594738621	1.143948688148405	-1.696443827705955	-0.3254364639429171	0.0022577779528710554
-0.9318637274549099	-0.8134389994150757	0.9372726286312001	-3.015467671488678	-0.8477951120065454	-0.7381338657859504	1.4143561447143	1.1455419366884039	-1.664807842743998	-0.37026935055971033	-0.0055540841987976545
-0.9278557114228457	-0.7924979850630428	0.8913535122560099	-3.061743648176443	-0.8709820560039226	-0.7493762409966641	1.3862556501610817	1.1458902849003538	-1.6288105975838063	-0.41044625563223125	-0.0125433723793009
-0.9238476953907816	-0.769648352462994	0.8448453473985951	-3.1038675302026992	-0.8938969240410936	-0.7597406913779311	1.3560216389550879	1.1448537574212614	-1.5885720192460968	-0.4460998416507514	-0.018742024333050635
-0.9198396793587175	-0.745035967648594	0.7980514000875459	-3.14168639368969	-0.9162708213248464	-0.7692575041579786	1.3239539760408956	1.1423017626918919	-1.5442429483520004	-0.4774056226979233	-0.02416753613161561
-0.9158316633266533	-0.7188249636294634	0.7512479697728852	-3.1750818244237142	-0.9378192944853665	-0.7779542476755772	1.2903673521413532	1.1381154219021332	-1.4960046366635635	-0.5045770524598698	-0.028822031578575286
-0.9118236472945892	-0.6911940966672065	0.7046827000236641	-3.203970679403557	-0.9582456662634896	-0.7858546789494506	1.255586702627715	1.1321897979842093	-1.4440678201332322	-0.5278601246727624	-0.03269179899303229
-0.9078156312625251	-0.6623330257197378	0.6585735123914584	-3.228305375039819	-0.9772446485439513	-0.7929776735478781	1.2199426526589268	1.1244359847062273	-1.388671362527873	-0.5475275965598396	-0.03574732913080921
-0.9038076152304609	-0.6324386171244833	0.6131081494410299	-3.248073705185081	-0.9945061892473875	-0.7993362073459167	1.1837670800133935	1.1147830141662942	-1.3300804741894399	-0.5638729509547813	-0.037943875457047346
-0.8997995991983968	-0.6017113726613328	0.568444300153135	-3.263298197505565	-1.0097195035124054	-0.8049364209639451	1.1473888799383754	1.1031795402570312	-1.2685845202489912	-0.5772042155694638	-0.03922254416702293
-0.8957915831663327	-0.5703520721020816	0.5247102691953396	-3.2740350216649063	-1.0225772350727629	-0.8097767977701013	1.111130007107594	1.0895952561490183	-1.2044944423116961	-0.5878377582475418	-0.039511906640222576
-0.8917835671342685	-0.5385587114444473	0.4820061412334654	-3.280372467437109	-1.032779689882297	-0.8138474852590509	1.0753018587484342	1.0740220056762417	-1.1381398269624945	-0.5960921750961848	-0.038730111831903474
-0.8877755511022044	-0.5065238055823509	0.4404053827764344	-3.2824290152645412	-1.0400390809773967	-0.8171297873971906	1.0402020505714356	1.0564745517929839	-1.069865663099093	-0.6022823841955737	-0.03678746091787752
-0.8837675350701403	-0.47443210961263316	0.3999568172177677	-3.280351025993606	-1.0440837214018104	-0.8195958522042808	1.00611162374156	1.0369909700473807	-1.0000288377964983	-0.606714031277424	-0.033589391793599016
-0.8797595190380761	-0.4424587968348918	0.36068690390657315	-3.2743100806119574	-1.0446621008478745	-0.8212085745225732	0.9732927072324885	1.0156326412555183	-0.9289944268936289	-0.6096783055027979	-0.029039807272728944
-0.875751503006012	-0.41076811434071114	0.32260224933426324	-3.2645000048169677	-1.0415467815722075	-0.8219217287454342	0.9419866459702878	0.992483825168218	-0.8571318415589163	-0.611447253449488	-0.023044668504218224
-0.8717434869739479	-0.379512519526662	0.2856922778777089	-3.251133617182359	-1.0345380501826411	-0.8216803404102471	0.9124125916618949	0.9676508057408582	-0.7848108955801264	-0.6122696678604213	-0.015515764670414796
-0.8677354709418837	-0.34883228353457574	0.2499319909437019	-3.2344392435478126	-1.023467264103022	-0.8204212992026051	0.8847665405544197	0.9412606084220464	-0.7123978599323354	-0.6123676148491668	-0.00637456183377432
-0.8637274549098196	-0.3188555311480849	0.21528474669518405	-3.2146570439936224	-1.0081998349133183	-0.8180742092852727	0.8592207909820316	0.9134593003904845	-0.6402515712652612	-0.6119336493671168	0.004443971804560938
-0.8597194388777555	-0.2896986716502783	0.1817049976256362	-3.192035202307119	-0.988637795315393	-0.8145624661791884	0.8359237837748396	0.8844098955647312	-0.5687196593355197	-0.6111287540836516	0.016987669732033504
-0.8557114228456913	-0.26146716211320725	0.14914092984719718	-3.166826031098715	-0.9647219021414656	-0.8098045429075036	0.8150002807112118	0.8542898971263002	-0.49813495516792594	-0.6100810217001545	0.031283705287454354
-0.8517034068136272	-0.23425653401019528	0.11753695578633154	-3.1392820485571806	-0.936433234524784	-0.8037154619809893	0.79655183040037	0.8232885208500165	-0.42881213699396403	-0.608885085401881	0.04733546608096225
-0.8476953907815631	-0.20815360628740015	0.08683602071783714	-3.1096520851017058	-0.9037942539839209	-0.7962084242512468	0.7806574674142558	0.7916036523384363	-0.36104466496403687	-0.6076022869415899	0.06511986021328865
-0.843687374749499	-0.18323780336503986	0.05698169286956663	-3.0781774797371577	-0.866869301600737	-0.7871965608611551	0.767374589190591	0.7594385999316396	-0.29510204848164723	-0.6062615570370701	0.084585140534119
-0.8396793587174348	-0.1595824951065045	0.02792001634187272	-3.0450884265915628	-0.8257645165414333	-0.776594770625643	0.7567399561613252	0.7269987122589591	-0.2312274820107177	-0.6048609686370966	0.10564932118068805
-0.8356713426853707	-0.13725627761737869	-0.00039888454375572796	-3.010600531762534	-0.7806271697049826	-0.76432160229383	0.7487707635977658	0.6944879348069927	-0.1696358766297059	-0.6033699104426881	0.12819924626095844
-0.8316633266533067	-0.11632411871458365	-0.028019451957490196	-2.9749116390916623	-0.731644416093636	-0.7503011393549466	0.7434657386033072	0.6621053832472118	-0.11051230572439313	-0.6017318161239437	0.1520903541912621
-0.8276553106212425	-0.09684829981741504	-0.05497958671138126	-2.938198980720681	-0.679041479386507	-0.7344648443989119	0.7408062222548971	0.6300420124143702	-0.054010874299309494	-0.5998673741888075	0.1771471633364404
-0.8236472945891784	-0.07888909652590638	-0.08130977315224018	-2.900616704195569	-0.6230792919557446	-0.7167533205367106	0.7407572047645964	0.5984774586500645	-0.00025401270738772096	-0.5976781346559782	0.20316448575638596
-0.8196392785571143	-0.06250515283936542	-0.10703241828854547	-2.862293822454263	-0.5640516229928885	-0.697117949001001	0.7432682903265312	0.5675771297051976	0.05066781261157099	-0.5950504217472979	0.22990935659931577
-0.8156312625250501	-0.04775351832106416	-0.1321613822404438	-2.8233326262903313	-0.5022817363150632	-0.6755223647282227	0.7482745776251996	0.5374896105994331	0.09869598632000501	-0.5918594568981204	0.25712364758087214
-0.811623246492986	-0.034689332966003496	-0.1567016742031328	-2.7838075909118594	-0.43811862761255466	-0.6519437353867266	0.7556974513867778	0.5083444459198859	0.14380325090599042	-0.5879735936005528	0.28452731463081543
-0.8076152304609219	-0.023365160472269532	-0.18064928674526173	-2.7437647991493463	-0.3719328982136272	-0.6263738138544055	0.7654452894361042	0.4802503492418813	0.18599286022639927	-0.5832585650133676	0.31182221273707006
-0.8036072144288577	-0.013829986433796779	-0.2039911413876395	-2.703221893897679	-0.3041123287321208	-0.5988197394375994	0.7774140980774673	0.45329387898133316	0.22529741175017465	-0.57758164691529	0.3386963957926602
-0.7995991983967936	-0.006127913054685	-0.2267051199244042	-2.662168561741555	-0.23505722110525407	-0.569304569018848	0.7914880958809667	0.4275386074122373	0.26177739284372387	-0.5708156424163214	0.3648288063201377
-0.7955911823647295	-0.00029659575754966376	-0.24876015870437454	-2.620567538687135	-0.16517558142638544	-0.5378675256711672	0.8075402718112893	0.4030247962220218	0.2955194787612107	-0.5628426007935473	0.3898942497031219
-0.7915831663326653	0.0036345209988107112	-0.27011638688265077	-2.5783561178113326	-0.09487821856161459	-0.5045639589201094	0.8254329478277612	0.3797695782804128	0.3266346212136855	-0.5535571907498436	0.4135685403017787
-0.7875751503006012	0.005646101708405953	-0.2907252942421483	-2.5354481277687486	-0.02457383477044298	-0.4694650176070622	0.845018378431649	0.3577676317247412	0.3552559665584135	-0.5428696581211226	0.4355337027777699
-0.7835671342685371	0.005730877588151977	-0.3105299193056776	-2.491736340795448	0.04533581558117471	-0.4326570430423654	0.8661394200372184	0.33699231947064384	0.38153664186866015	-0.5307083093469968	0.4554831112094956
-0.779559118236473	0.0038955859383032155	-0.3294650538310046	-2.447095259441268	0.11446062460410329	-0.39424069667123374	0.8886303014798296	0.3173972552717219	0.40564744553307247	-0.5170214745939985	0.47312645113767077
-0.7755511022044088	0.00016281175008078414	-0.34745746512137926	-2.401384223049648	0.18242661493126947	-0.3543298426503874	0.9123175235155235	0.2989182468629589	0.4277744767279803	-0.5017789179653621	0.488194395434188
-0.7715430861723447	-0.005427345902212715	-0.3644261426193794	-2.3544507682530798	0.24888014139677395	-0.31305021139724765	0.9370209099631052	0.2814755578615428	0.44811673525101936	-0.484972676402769	0.5004428936200249
-0.7675350701402806	-0.012815855330210582	-0.380282579730595	-2.3061341726841014	0.3134917476628913	-0.2705378751850065	0.9625548264193428	0.2649764232263924	0.46688371994997474	-0.4666173233189376	0.5096569856610186
-0.7635270541082164	-0.02192364666071326	-0.39493110552456134	-2.256269107881108	0.3759596212733897	-0.2269375710867431	0.9887295745358422	0.24931774837607243	0.4842930504742289	-0.4467496673209013	0.5156540649492796
-0.7595190380761523	-0.03265087435728006	-0.4082692837015505	-2.2046893260963425	0.4360125976677263	-0.1824009099060649	1.015352961033044	0.23438891963056163	0.5005681334581218	-0.4254279102185571	0.5182865306679626
-0.7555110220440882	-0.04487659097680574	-0.4201883978591016	-2.151231306423069	0.4934126714941894	-0.13708451207449243	1.0422320313342293	0.2200746534848071	0.5159358906448613	-0.4027303015001855	0.5174437865193543
-0.751503006012024	-0.05845886176182108	-0.4305740425551976	-2.0957377883126913	0.5479569819563274	-0.09114811277182792	1.0691749483466089	0.20625781426480275	0.5306245629904369	-0.3787533382582646	0.5130535603169635
-0.7474949899799599	-0.07323533509869808	-0.4393068389115046	-2.0380611250442966	0.5994792477545359	-0.044752678683756146	1.0959929879208667	0.1928221338035397	0.5448616015460362	-0.3536095698614825	0.5050825366324875
-0.7434869739478958	-0.08902426882907301	-0.44626329154773364	-1.978066395868105	0.6478506362785461	0.0019414221736169606	1.1225026142975647	0.17965477267675697	0.5588716529826963	-0.3274250752328932	0.49353631198442743
-0.7394789579158316	-0.10562599745387599	-0.4513168005543355	-1.9156342231429262	0.6929800609018145	0.04877615825477677	1.148527591782936	0.16664866996963462	0.5728746450518876	-0.3003366872025822	0.4784586984183926
-0.7354709418837675	-0.12282481097256034	-0.4543388381084252	-1.8506632495509199	0.7348139093636812	0.09559744382712855	1.1739010833273222	0.1537046371727005	0.5870839751098519	-0.2724890429079119	0.4599304162660529
-0.7314629258517034	-0.14039120297834096	-0.4552002943699693	-1.7830722400903452	0.7733352151441342	0.14225658802497096	1.198467682886824	0.14073316126586533	0.6017048030929487	-0.24403154153086518	0.43806722994848557
-0.7274549098196392	-0.15808443415532358	-0.4537729916476813	-1.7128017836859957	0.8085622922927309	0.18861155696762608	1.2220853266407785	0.12765589196809804	0.6169324490203707	-0.2151152907714092	0.4130175915554881
-0.7234468937875751	-0.17565534789767812	-0.4499313597074812	-1.6398155795770974	0.8405468622330305	0.2345280282669883	1.244627028441326	0.11440679813459201	0.6329508942087757	-0.18589012140509517	0.38495986531923143
-0.7194388777555111	-0.19284936771276337	-0.4435542587379001	-1.5641013038091944	0.8693717085061907	0.2798802238444534	1.2659823873262481	0.10093298802020806	0.6499313848872044	-0.15650174517240248	0.35409921183953996
-0.7154308617234469	-0.2094096016024647	-0.4345269301212004	-1.485671060855346	0.8951479021375619	0.32455151399693444	1.2860588194825764	0.08719519727764082	0.6680311367660464	-0.12708912526520877	0.32066421394192285
-0.7114228456913828	-0.22507997686060396	-0.42274304902008686	-1.4045614343404154	0.9180116462210658	0.36843479287601166	1.304782473568144	0.07316795684659663	0.6873921392983275	-0.09778212103249037	0.28490332639325944
-0.7074148296593187	-0.23960832969416243	-0.4081068471024957	-1.3208331588003717	0.9381207933495156	0.41143263273568165	1.3220987965604114	0.058839460096406615	0.7081400588266245	-0.06869945948621378	0.2470812294972622
-0.7034068136272545	-0.252749377682424	-0.39053526869954597	-1.2345704411877858	0.9556510936255499	0.453457231215344	1.33797272701139	0.044211154550167796	0.730383240481643	-0.039947076045998835	0.2074751620672523
-0.6993987975951904	-0.26426750914159663	-0.36996011950995417	-1.145879966302376	0.9707922341378364	0.4944301723078228	1.3523885033870076	0.0292970881490504	0.7542118095338999	-0.011616856036250699	0.1663713027318946
-0.6953907815631263	-0.27393933168255413	-0.34633016378565906	-1.0548896244085764	0.9837437329697158	0.5342820272782255	1.3653490866538471	0.014123043280330197	0.7796968738423132	0.016214202928060084	0.12406126034075786
-0.6913827655310621	-0.2815559322769856	-0.31961312388344704	-0.961747001986362	0.9947107520296158	0.5729518264282278	1.376875208009946	-0.0012745062776634722	0.806889830037955	0.04348439903152626	0.08083872482016057
-0.687374749498998	-0.2869248125597781	-0.28979753523629276	-0.866617677888787	1.003899893277899	0.6103864360507777	1.3870040641906347	-0.016849579660941645	0.8358217770749171	0.07014730749459844	0.036996319635391635
-0.6833667334669339	-0.2898714754240877	-0.2568944102393668	-0.7696833672420919	1.0115150423112724	0.6465398770394736	1.3957876936723288	-0.032547979081706695	0.8665030417234383	0.09617134843983695	-0.0071773134965146005
-0.6793587174348698	-0.2902406517143029	-0.2209386662752355	-0.671139954356723	1.0177533218035317	0.6813726222990527	1.4032910769283105	-0.04830865184214199	0.8989228214273013	0.12153896492589011	-0.051400177377305754
-0.6753507014028056	-0.2878971684876248	-0.1819902760996883	-0.5711954538883588	1.0228012150496195	0.7148509092961532	1.409590012284102	-0.06406509234283682	0.9330489506568351	0.14624544375075987	-0.0953993191360203
-0.6713426853707415	-0.28272647240633797	-0.14013510301722085	-0.47006793668799357	1.0268309168846037	0.7469461017988329	1.414768825556865	-0.07974675492822716	0.9688277974245934	0.17029741951086738	-0.1389129655160581
-0.6673346693386774	-0.2746348328805505	-0.09548538860325682	-0.3679834534118791	1.029996965619636	0.7776341311459979	1.418917976294896	-0.09528045145745422	1.006184296962426	0.1937111089651329	-0.18169239971554685
-0.6633266533066132	-0.26354925919474437	-0.04817986705771431	-0.2651739852290373	1.0324332054233731	0.8068950423911422	1.422131625892305	-0.11059171068577481	1.0450221296615472	0.216510327896906	-0.223503591994509
-0.6593186372745491	-0.24941717367476574	0.00161651254694738	-0.16187544705997003	1.034250123848051	0.8347126645631646	1.4245052330606505	-0.12560607971396	1.085224050232623	0.238724346340307	-0.26412860074408
-0.655310621242485	-0.23220588871575112	0.05371326700267438	-0.05832576488041361	1.0355326040188622	0.8610744173164812	1.426133240104737	-0.14025035076457498	1.1266523746381865	0.2603856402343197	-0.30336676346305336
-0.6513026052104208	-0.21190193901316917	0.10789546522267605	0.045236955122086135	1.0363381254324775	0.8859712586820061	1.4271069092748192	-0.1544536992630646	1.1691496306780658	0.281527598320767	-0.34103569811848217
-0.6472945891783567	-0.18851032152821387	0.16392521392816803	0.14857615122526516	1.036695441398225	0.9093977707906454	1.4275123623380281	-0.16814872156520638	1.2125393771690225	0.30218224247918035	-0.37697213477775254
-0.6432865731462926	-0.16205369457923896	0.2215435279867771	0.25145841348822584	1.0366037549499372	0.9313523726517161	1.4274288686904848	-0.18127236264766966	1.2566271954569412	0.3223780177899545	-0.4110325953648838
-0.6392785571142284	-0.13257158407974184	0.2804725620954443	0.35365496522708895	1.0360324085985115	0.9518376416653163	1.4269274181457223	-0.1937667256708677	1.301201855543388	0.3421377055575991	-0.4430939361562503
-0.6352705410821643	-0.10011963952533404	0.3404181723536802	0.4549430124684831	1.0349210966212499	0.9708607188555833	1.4260696043625845	-0.20557975657412964	1.346036657412641	0.36147650844562396	-0.4730537634863688
-0.6312625250501002	-0.06476897513116578	0.4010727687255315	0.5551069570963356	1.0331806017284153	0.9884337671321425	1.4249068341284654	-0.2166657978435887	1.390890946229251	0.38040035192148225	-0.5008307284163402
-0.627254509018036	-0.026605622869170304	0.4621184126474598	0.6539394709472995	1.0306940509451479	1.0045744474827225	1.4234798668192292	-0.22698600639722363	1.4355117979626688	0.3989044405367762	-0.5263647011795992
-0.6232464929859719	0.014269885563164263	0.5232301082951357	0.7512424293558496	1.0273186784364419	1.0193063750830613	1.4218186777404767	-0.23650863126816285	1.4796358697109568	0.4169721013272941	-0.5496168214174487
-0.6192384769539078	0.057742801170438174	0.5840792314437658	0.8468277036777496	1.0228880758297068	1.0326595160319858	1.4199426291201522	-0.24520914755158357	1.5229914065698609	0.43457393995796856	-0.5705694158901471
-0.6152304609218436	0.10368430836849972	0.6443370365857355	0.9405178132120872	1.0172149034086921	1.0446704858624283	1.4178609236359236	-0.25307024402416334	1.565300394359443	0.45166732830092804	-0.589225771804962
-0.6112224448897795	0.15195155816707756	0.7036781811156175	1.032146437777745	1.0100940284320354	1.0553827131524949	1.415573307834995	-0.26008166304816066	1.6062808449138872	0.46819623505268054	-0.6056097513996264
-0.6072144288577155	0.20238760764070585	0.7617842050288216	1.1215587930523838	1.0013060498517088	1.0648464353995615	1.4130709868854674	-0.26623989291531713	1.6456491979996701	0.48409140389107813	-0.619765232156725
-0.6032064128256514	0.2548212980387078	0.8183469057386543	1.208611871709544	0.9906211619692984	1.073118499687776	1.4103377079574968	-0.27154771472317024	1.6831228212946907	0.49927087665562697	-0.6317553571307574
-0.5991983967935872	0.30906711097695894	0.8730715502861576	1.2931745544331845	0.9778033031852564	1.080261947371986	1.4073509672576299	-0.2760136082311303	1.7184225872806358	0.51364085220757	-0.6416615813986103
-0.5951903807615231	0.36492504750430704	0.925679871341609	1.3751275960694898	0.9626145300966191	1.0863453697581427	1.4040832953345161	-0.27965102390456537	1.7512755034204983	0.5270968650818659	-0.6495825035722935
-0.591182364729459	0.42218057821655547	0.9759127988739359	1.4543634934915755	0.9448195519230483	1.0914420302747174	1.4005035766593348	-0.28247753147541554	1.7814173696631082	0.5395252618670234	-0.6556324755409519
-0.5871743486973948	0.4806047138505183	1.0235328860483632	1.5307862431818577	0.9241903557387263	1.0956287575622414	1.396578362502522	-0.2845138587463231	1.8085954351902855	0.5508049475201187	-0.6599399889685968
-0.5831663326653307	0.5399542448616851	1.0683263956152027	1.6043109980378105	0.9005108494114974	1.09898462290193	1.3922731405535747	-0.2857828379291381	1.8325710244555753	0.5608093686177485	-0.6626458433351635
-0.5791583166332666	0.599972195387608	1.1101050215485184	1.6748636344228616	0.8735814466510529	1.1015894241010895	1.3875535302795656	-0.2863082803984688	1.8531221010143208	0.5694086959299366	-0.6639011071930867
-0.5751503006012024	0.6603885318238216	1.1487072297259686	1.7423802419470926	0.8432235172860064	1.1035220060083466	1.3823863793647722	-0.2861138041969567	1.870045736472017	0.5764721647505328	-0.663864891506695
-0.5711422845691383	0.7209211591664375	1.1839992107304143	1.8068065497979984	0.8092836259499184	1.1048584549303908	1.376740743366435	-0.28522164177888626	1.8831604511402258	0.5818705281883726	-0.6627019611154994
-0.5671342685370742	0.7812772295525389	1.21587544710546	1.8680973045748432	0.7716374838592985	1.1056702100910616	1.3705887375993826	-0.2836514581464205	1.8923083927440112	0.5854785761781276	-0.66058021718055
-0.56312625250501	0.841154777363752	1.2442589063121763	1.9262156154407688	0.7301935413819172	1.1060221396939176	1.363906256873154	-0.2814192115472244	1.8973573198254057	0.5871776713624457	-0.6576680896148608
-0.5591182364729459	0.9002446842061899	1.269100878920662	1.9811322829338724	0.6848961536535709	1.105970631963833	1.3566735647235035	-0.27853609010687813	1.8982023573816642	0.586858252274159	-0.6541318836728981
-0.5551102204408818	0.9582329654327882	1.290380488953457	2.0328251279248053	0.6357282575953327	1.1055617526621428	1.3488757589216975	-0.27500755803073496	1.8947674938046148	0.5844222544454619	-0.650133128831508
-0.5511022044088176	1.0148033580439388	1.3081039095325735	2.0812783369436194	0.5827135062544169	1.1048295199738645	1.3405031240810354	-0.2708325442250965	1.887006790377048	0.5797854012137558	-0.6458259806405353
-0.5470941883767535	1.0696401782069083	1.322303321861874	2.126481839411073	0.5259178153348579	1.1037943454038526	1.3315513849480132	-0.26600280429165923	1.874905277449218	0.5728793180894439	-0.6413547272233557
-0.5430861723446894	1.1224314056820728	1.3330356589440766	2.168430731207296	0.4654502869456134	1.1024616855054958	1.3220218753765167	-0.26050248381960306	1.8584795149626592	0.5636534275891848	-0.6368514515006949
-0.5390781563126252	1.172871942519071	1.3403811771854919	2.2071247575205724	0.4014634867735818	1.1008209440725374	1.3119216380260166	-0.25430790675975573	1.837777799191032	0.5520765853881353	-0.6324338979999251
-0.5350701402805611	1.2206669848362066	1.3444418991423164	2.2425678660851878	0.3341530628455765	1.0988446580720133	1.3012634685649573	-0.24738760748530342	1.8128800023901326	0.5381384234531498	-0.6282035893686316
-0.531062124248497	1.265535439620942	1.3453399691357677	2.274767839798546	0.26375670649909216	1.0964879933413647	1.2900659157381233	-0.23970261904005777	1.7838970374318912	0.5218503714087251	-0.6242442325705119
-0.5270541082164328	1.307213313528924	1.3432159604011955	2.303736015373793	0.19055246883193255	1.09368856819721	1.2783532452774404	-0.23120702320809663	1.7509699453590266	0.5032463336577638	-0.6206204483934272
-0.5230460921843687	1.345456997788899	1.3382271679938667	2.329487092211696	0.11485645842296179	1.090366614900128	1.2661553715604075	-0.22184876060578576	1.7142686100356088	0.48238300660593575	-0.6173768505781555
-0.5190380761523046	1.3800463726456216	1.3305459160654078	2.3520390331438725	0.03701995818115917	1.086425480680307	1.2535077564515138	-0.21157069122851227	1.6739901105618238	0.4593398275762493	-0.6145374928491835
-0.5150300601202404	1.410787656324053	1.3203579016149627	2.3714130561865985	-0.042573989536597835	1.0817524620301109	1.2404512702276331	-0.2003118880331216	1.6303567287287146	0.43421855448574315	-0.6121056936821838
-0.5110220440881763	1.437515927234593	1.3078605897140112	2.3876337140228285	-0.12351447020482845	1.0762199584631589	1.2270320052247785	-0.1880091384702958	1.5836136353560808	0.40714248291093	-0.6100642400688211
-0.5070140280561122	1.4600972539497363	1.2932616678383566	2.4007290556638736	-0.20536698864708008	1.0696869251423455	1.213301029177536	-0.17459862167006432	1.5340262857190208	0.3782553146052077	-0.6083759631227635
-0.503006012024048	1.478430375191548	1.2767775596649422	2.4107308626842996	-0.2876780894189731	1.0620005978662939	1.1993140624535885	-0.16001772249274437	1.481877560255224	0.3477196986584523	-0.6069846703757792
-0.49899799599198397	1.492447881443516	1.2586319918552098	2.4176749506145603	-0.36998022527321245	1.0529984590031805	1.1851310617700253	-0.1442069381341416	1.4274646921852159	0.3157154731173107	-0.6058164122733151
-0.49498997995991983	1.5021168605581738	1.2390546012860988	2.421601524543041	-0.45179678945427076	1.0425104091516577	1.1708156927135513	-0.12711182863795187	1.371096028406246	0.2824376408340243	-0.6047810538892677
-0.4909819639278557	1.5074389815542963	1.2182795652103098	2.422555576737098	-0.5326472261206145	1.0303611066206793	1.1564346746013487	-0.10868495970394229	1.313087673884101	0.24809411841707976	-0.6037741173883177
-0.48697394789579157	1.5084500033393526	1.1965442331912493	2.420587313144574	-0.6120521337754087	1.0163724352368277	1.1420569839627546	-0.08888778472765015	1.2537600726301665	0.2129033012754071	-0.6026788563705276
-0.48296593186372744	1.505218707995317	1.1740877375713072	2.4157525949766137	-0.6895382791522002	1.0003660604506963	1.1277529071605252	-0.0676924131559818	1.193434580101574	0.17709149076365427	-0.6013685199861324
-0.4789579158316633	1.4978452711685242	1.1511495588346712	2.408113381185925	-0.764643443438046	0.9821660341287529	1.1135929382865604	-0.04508321402881499	1.1324300824165652	0.14089023126613573	-0.5997087626095841
-0.4749498997995992	1.4864590946570324	1.1279680235838432	2.3977381575240324	-0.8369210288530852	0.9616014096615796	1.0996465252621976	-0.021058206978636713	1.07105971708453	0.10453360565483569	-0.59756015386798
-0.4709418837675351	1.4712161381636648	1.104778715950036	2.3847023379669876	-0.905944361222221	0.9385088309514185	1.08598067477587	0.004369802099044646	1.0096277479956504	0.06825553691498992	-0.5947807438492965
-0.46693386773547096	1.452295798082801	1.0818127880095867	2.369088624623035	-0.9713106330087323	0.9127350613085796	1.0726584349669885	0.03117237714413703	0.9484266442217186	0.03228714188343635	-0.5912286392598501
-0.46292585170340683	1.4298973908574546	1.0592951610116708	2.3509873127623844	-1.0326444410366868	0.8841394211321895	1.059737283232464	0.059304928666359065	0.8877344078090321	-0.003145819936424795	-0.5867645480266014
-0.4589178356713427	1.4042363066701786	1.03744261669487	2.3304965283278114	-1.089600883493781	0.852596106326327	1.0472674547782772	0.08870653141151538	0.8278121902952537	-0.037825363521724276	-0.5812542522051748
-0.45490981963927857	1.3755399058581703	1.0164617863758165	2.3077223861900613	-1.1418681914544175	0.8179963625709558	1.0352902551378755	0.11930009394821961	0.7689022312892418	-0.07154352735455183	-0.5745709719132837
-0.45090180360721444	1.344043235364599	0.9965470544741821	2.2827790585040506	-1.1891698807735207	0.780250493709803	1.0238364064143737	0.15099288140990375	0.7112261452818108	-0.10410442581259248	-0.5665975862222288
-0.4468937875751503	1.3099846457037405	0.9778784022983136	2.2557887438055184	-1.2312664204681603	0.7392896855389096	1.0129244820847623	0.18367738273368475	0.6549835750986456	-0.13532608248413067	-0.5572286803804911
-0.44288577154308617	1.2736013903283392	0.9606192268357334	2.2268815289708828	-1.2679564233452483	0.6950676291098343	1.0025594884884785	0.21723250401809463	0.6003512222769429	-0.16504202831259632	-0.5463723923067428
-0.43887775551102204	1.235125288993767	0.9449141775477765	2.1961951378542093	-1.299077373402516	0.6475619302567396	0.992731652330835	0.2515250603844923	0.5474822563709856	-0.19310265487398806	-0.5339520348919414
-0.4348697394789579	1.1947785348081863	0.9308870613449001	2.1638745623212428	-1.3245059122219833	0.5967752943989652	0.9834154724640687	0.28641153026558996	0.49650609700084153	-0.21937631931331975	-0.5199074742341231
-0.4308617234468938	1.1527697212707781	0.9186388716350888	2.1300715735232174	-1.3441577130333942	0.5427364777661141	0.9745690907559366	0.32174002862703927	0.4475285545826616	-0.2437502032961598	-0.5041962474632355
-0.42685370741482964	1.1092901608894128	0.908246001254562	2.0949441135868705	-1.3579869762443189	0.4855009980675563	0.9661340310070056	0.3573524494881137	0.4006323083385899	-0.26613093356848266	-0.4867944072887493
-0.4228456913827655	1.0645105611134567	0.8997587009308908	2.0586555704252962	-1.3659855839614927	0.4251515993252195	0.9580353467242155	0.3930867234366876	0.35587769358147364	-0.2864449761883579	-0.4676970838318961
-0.4188376753507014	1.0185781165066548	0.8931998444907584	2.021373941067819	-1.3681819533645074	0.36179846716156044	0.9501822082920636	0.4287791327750696	0.3133037645821992	-0.30463882005546755	-0.44691875771451806
-0.4148296593186373	0.971614068512325	0.8885640591891563	1.9832708917224586	-1.3646396297877679	0.295579192343703	0.9424689479916608	0.46426662557711734	0.2729295947028134	-0.32067896791717493	-0.4244932418042352
-0.41082164328657317	0.9237117760166742	0.8858172742762456	1.9445207256632115	-1.355455660114258	0.22665848189071747	0.9347765677756974	0.4993890703184856	0.23475577202832615	-0.3345517545146074	-0.40047337250035436
-0.40681362725450904	0.8749353313725542	0.8848967332997709	1.9052992729030238	-1.3407587857186014	0.15522761861059176	0.9269747001602572	0.5339913948400012	0.1987660465268936	-0.3462630119370843	-0.37493041502222624
-0.4028056112224449	0.825318747764795	0.8857115058270422	1.8657827183853217	-1.320707491882021	0.08150367159460166	0.9189239975442227	0.5679255571437709	0.16492908384337227	-0.35583760161365785	-0.34795319085713
-0.39879759519038077	0.7748657349175566	0.8881435225146144	1.826146388004746	-1.2954879475261145	0.005728461995496703	0.9104789102516865	0.6010523007761208	0.1332002811748451	-0.3633188307680846	-0.3196469393482729
-0.39478957915831664	0.7235500712783784	0.8920491440933306	1.7865635140461709	-1.2653118654781972	-0.0718327096269986	0.9014907991651628	0.6332426541480032	0.10352360223765768	-0.36876776872289574	-0.2901319293452472
-0.3907815631262525	0.6713165720530652	0.897261260282073	1.7472040035019067	-1.23041430949597	-0.1508925659899747	0.8918113155231927	0.6643791408691315	0.07583339102471717	-0.3722624753221321	-0.25954184086669735
-0.3867735470941884	0.6180826438773392	0.9035918993656582	1.7082332340835489	-1.1910514701477937	-0.23114357512713468	0.881295968811659	0.694356676781452	0.05005612774592704	-0.3738971501449328	-0.22802194078129065
-0.38276553106212424	0.5637404085420099	0.9108353136843099	1.6698109034877162	-1.1474984275597764	-0.3122598787208842	0.8698077941502113	0.7230831386011797	0.026112094891151887	-0.37378120732097664	-0.19572708051800503
-0.3787575150300601	0.5081593700686602	0.9187714911225519	1.6320899575169954	-1.1000469151765266	-0.393899411196709	0.8572210235609145	0.7504795986320625	0.003916926578452112	-0.3720382768652311	-0.16281954766831486
-0.374749498997996	0.4511895915818172	0.9271700283980115	1.5952156219297828	-1.0490030951884348	-0.47570619156531657	0.8434246613174505	0.7764802296055111	-0.016616979941331732	-0.36880512975903734	-0.12946680692132537
-0.37074148296593185	0.3926653408553841	0.9357942890645168	1.559324561349303	-0.9946853532751484	-0.557312767562867	0.8283258624235393	0.8010318930489525	-0.03557920576008941	-0.36423052074638285	-0.09583916894578699
-0.3667334669338677	0.332409156141069	0.9444057581530191	1.5245441861838804	-0.9374221178904323	-0.638342789327979	0.8118530152651257	0.8240934334076107	-0.05306021383039072	-0.3584739402008964	-0.06210742846124931
-0.3627254509018036	0.270236276937304	0.9527684967182333	1.490992125308832	-0.8775497075217019	-0.7184136877430172	0.7939584346170133	0.845634708192755	-0.06915041762947409	-0.35170426463706983	-0.028440514685952732
-0.3587174348697395	0.2059593777644637	0.9606535936066977	1.4587758782787645	-0.81541020821783	-0.7971394307324309	0.7746205793437968	0.8656353914748243	-0.08393941241419059	-0.344098294640097	0.004996801519034893
-0.35470941883767537	0.1393935368296676	0.9678435087946836	1.4279926561542422	-0.751349383178076	-0.8741333293240126	0.7538457200923913	0.8840835938902393	-0.09751536131961382	-0.3358391692820624	0.03804609928645361
-0.35070140280561124	0.07036136576710558	0.9741362028443933	1.3987294147476639	-0.6857146162896917	-0.9490108642032045	0.7316689957053819	0.9009743468325391	-0.10996452397132915	-0.3271146475399307	0.07055735445466854
-0.3466933867735471	-0.0013017784742160028	0.9793489504687638	1.3710630783587245	-0.6188528921217862	-1.021392502878636	0.7081548125802666	0.9163080015407066	-0.12137091142392982	-0.31811524984353545	0.10239079955095355
-0.342685370741483	-0.07574258293254385	0.9833217428408367	1.3450609460455372	-0.5511088159366294	-1.0909064774680868	0.6833965582778414	0.9300885953139113	-0.1318160481915397	-0.30903225661749467	0.13341855825825802
-0.33867735470941884	-0.15308465602402296	0.9859201929815721	1.3207812663503737	-0.4828226786581312	-1.1571914935325978	0.6575156188088787	0.9423222370518636	-0.14137881995431942	-0.30005556544556833	0.16352601969853195
-0.3346693386773547	-0.23342358247431866	0.987037871048757	1.2982739603716802	-0.4143285733215246	-1.2198993413408923	0.6306597076342718	0.9530155627681112	-0.1501353842302107	-0.2913714141361512	0.19261292304311745
-0.3306613226452906	-0.3168222466176972	0.986598011265666	1.2775814673578387	-0.34595257119387746	-1.2786973824289067	0.6030005329202702	0.9621743087178897	-0.1581591208853396	-0.2831599833157864	0.2205941291047306
-0.32665330661322645	-0.40330651490896446	0.9845545491171253	1.2587396818055914	-0.2780109673782182	-1.333270886306346	0.574730847426396	0.9698020454309131	-0.16552059978280279	-0.27559289899865086	0.24740006254668204
-0.3226452905811623	-0.49286136698697963	0.9808924657730168	1.2417789465829443	-0.21080860717700903	-1.3833251946149978	0.5460609420272676	0.9758991103875153	-0.17228754407602132	-0.2688306626194572	0.2729768159970764
-0.3186372745490982	-0.585427561441014	0.9756274358882786	1.2267250630541526	-0.1446373056864073	-1.4285876929096495	0.5172146587865933	0.9804617705000384	-0.17852476955618388	-0.26302004300079584	0.29728591548068384
-0.31462925851703405	-0.6808989174337803	0.9688047943508853	1.2136002767324636	-0.07977437392901161	-1.4688095734475506	0.4884250122817803	0.98348163816241	-0.18429408296344488	-0.25829147136963776	0.32030375495509544
-0.3106212424849699	-0.7791202864349389	0.9604978565676864	1.202424195765171	-0.016481265235450605	-1.5037673758624237	0.4599295181680623	0.9849453566312367	-0.18965412515646998	-0.2547564865584921	0.3420207161184845
-0.3066132264529058	-0.8798862794705657	0.9508056448637258	1.1932145996707777	0.044997644499504885	-1.5332642962826073	0.43196533550655003	0.984834562136464	-0.19466014838556073	-0.252505282653016	0.36243999779176367
-0.3026052104208417	-0.9829408045075841	0.9398500899269637	1.1859880972653316	0.104436129664567	-1.557131259243515	0.40476433398999456	0.9831261216301759	-0.1993637205096059	-0.2516044153297131	0.3815761868154223
-0.2985971943887776	-1.0879774559410447	0.9277727904140869	1.1807605956563525	0.1616270289943514	-1.5752277505532213	0.37854819880914287	0.9797926367097554	-0.20381235271731007	-0.2520947257455077	0.3994536092967589
-0.29458917835671344	-1.1946407837782833	0.914731425375114	1.177547546524512	0.21638299060687932	-1.587442413007394	0.3535236845331488	0.9748031962309787	-0.2080490510453828	-0.25398954191506345	0.4161045069704495
-0.2905811623246493	-1.3025284542306426	0.9008959226767977	1.1763639415850662	0.26853703990888017	-1.593693410428919	0.3298781251429299	0.9681243526793826	-0.21211179562675284	-0.25727321690677124	0.4315670881950333
-0.2865731462925852	-1.4111942963141935	0.8864444918347569	1.1772240360070207	0.31794296482473255	-1.5939285688454954	0.30777530045396	0.9597212906975113	-0.21603295505822698	-0.26190006081984757	0.445883506535174
-0.28256513026052105	-1.5201522110768784	0.8715596314445829	1.180140786508715	0.3644755157295275	-1.588125306638538	0.2873517498655562	0.9495591504507322	-0.21983864647057028	-0.2677937193420794	0.4590978218511338
-0.2785571142284569	-1.62888090162176	0.8564242196968046	1.1851249996449305	0.40803042066943246	-1.5762903681301146	0.2687136130091058	0.9376044639063432	-0.2235480547501998	-0.27484704575461083	0.47125399925596195
-0.2745490981963928	-1.7368293636461094	0.8412177913557709	1.1921841952191747	0.4485242198387071	-1.5584593772620499	0.2519340638165292	0.9238266587189916	-0.22717272685034715	-0.2829225056257011	0.4823940001807143
-0.27054108216432865	-1.8434230582624798	0.8261130962832324	1.2013211995335882	0.4858939267496753	-1.5346962297142215	0.2370513902030363	0.9081995823446648	-0.2307158592042044	-0.2918531442511521	0.49255601713340047
-0.2665330661322645	-1.9480706719308742	0.8112730234093986	1.2125324930450174	0.5200965269720935	-1.5050923429709095	0.22406775638182033	0.8907029982939518	-0.23417159788937641	-0.30144413633576345	0.5017728996242238
-0.2625250501002004	-2.050171352934643	0.7968479604117481	1.2258063466331908	0.55110832862226	-1.4697657844511287	0.21294866923120406	0.8713240070937622	-0.23752437237914337	-0.3114749256924785	0.5100708132825482
-0.25851703406813625	-2.1491223004855793	0.7829736437516389	1.241120789805094	0.5789241818416998	-1.4288602978611273	0.20362315453294708	0.8500583465287763	-0.24074828444804633	-0.32170195012663616	0.5174681675785366
-0.2545090180360721	-2.2443265717194647	0.7697695367011343	1.2584414624623885	0.6035565872162298	-1.3825442474087601	0.1959846336850503	0.8269115290168214	-0.24380657408091827	-0.33186193346571474	0.5239748399911313
-0.250501002004008	-2.3352009639609492	0.7573377551700529	1.2777194090630732	0.6250347153513769	-1.3310094984587462	0.18989247701902653	0.8018997784389537	-0.2466511840748968	-0.341675713207232	0.5295917161706954
-0.24649298597194388	-2.421183825041642	0.7457625431382725	1.2988888798535811	0.6434033615514904	-1.274470251637884	0.1851741964317953	0.7750507342665034	-0.24922244443608857	-0.3508525588212754	0.5343105568871244
-0.24248496993987975	-2.5017426434030923	0.735110281929461	1.3218652081023723	0.6587218606711773	-1.2131618453673518	0.1816282279375476	0.746403897246935	-0.251448896671625	-0.35909492269845034	0.5381141936018773
-0.23847695390781562	-2.5763812723581774	0.7254300010220122	1.346542834738002	0.6710629876563976	-1.1473395393661392	0.17902724416269422	0.7160107980475537	-0.25324727668028807	-0.36610355341617146	0.5409770456257484
-0.23446893787575152	-2.644646649257031	0.7167543431257263	1.3727935523354793	0.6805118690220582	-1.0772772889090938	0.1771219278997257	0.6839348779115266	-0.25452267316771643	-0.3715828897335511	0.542865943284992
-0.23046092184368738	-2.7061348803224434	0.7091009233364512	1.4004650389067137	0.6871649294942156	-1.0032665166201906	0.17564513070139062	0.6502510783415726	-0.25516887637278124	-0.3752466438271035	0.5437412335598871
-0.22645290581162325	-2.76049657537735	0.7024740117099956	1.4293797483911248	0.6911288962682487	-0.9256148854314512	0.1743163351812201	0.615045144872496	-0.25506892940793907	-0.3768234740300646	0.5435581374982031
-0.22244488977955912	-2.807441333256172	0.6968664608696071	1.4593342191261527	0.6925198808104293	-0.8446450731432268	0.1728463361888267	0.5784126579021559	-0.2540958917071533	-0.376062640988846	0.542268322523171
-0.218436873747495	-2.8467412979329754	0.6922617954716829	1.4900988539789788	0.6914625548916487	-0.7606935458905134	0.1709420543053803	0.5404578111033775	-0.252113820961126	-0.37273953691370426	0.5398216476934853
-0.21442885771543085	-2.8782337267741154	0.6886363785860055	1.5214182163742693	0.6880894336435402	-0.6741093248633139	0.16831139507741383	0.5012919649286858	-0.2489789765247485	-0.3666609756454563	0.5361680361300385
-0.21042084168336672	-2.9018225352104126	0.6859615712735649	1.5530118753497895	0.6825402739463123	-0.5852527379570166	0.16466806896798775	0.4610320089533435	-0.24454124363348004	-0.3576701317051881	0.5312594262538747
-0.20641282565130262	-2.9174788058423444	0.6842058057345598	1.5845758202581244	0.6749615914941657	-0.4944941457477508	0.15973629002355844	0.4197985721088078	-0.238645773896438	-0.3456510194056474	0.5250517521911032
-0.20240480961923848	-2.925240273822407	0.6833364991206655	1.6157844521033577	0.6655062945594865	-0.40221262939674635	0.153255275587427	0.3777141240930001	-0.2311348334829917	-0.3305324084918752	0.5175069036601038
-0.19839679358717435	-2.9252098235724837	0.6833217441410626	1.6462931440935078	0.6543334269322933	-0.30879462687519776	0.14498347488156488	0.33490101429029956	-0.2218498462320315	-0.31229108059768423	0.5085946167936346
-0.19438877755511022	-2.917553053777905	0.6841317235499429	1.6757413491740705	0.6416080069053027	-0.21463250334098216	0.13470246076862297	0.2914794963107023	-0.21063361464157215	-0.2909543409489654	0.49829424956127616
-0.1903807615230461	-2.9024949874849146	0.6857398080366616	1.703756217480804	0.627500943680454	-0.12012304164750169	0.1222204263354623	0.2475657867177911	-0.19733269740117443	-0.2666017120524457	0.48659639861943554
-0.18637274549098196	-2.8803160214151546	0.6881233104623036	1.729956672220487	0.6121890073730017	-0.02566583985916434	0.10737523595193406	0.20327020564987258	-0.18179991787840089	-0.23936575036229674	0.47350431838395396
-0.18236472945891782	-2.8513472227932133	0.6912638832925623	1.7539578788687098	0.5958548240730882	0.0683383956986811	0.09003698900231301	0.15869544487660317	-0.1638969738375705	-0.20943194284813368	0.4590351077428779
-0.17835671342685372	-2.8159650926678723	0.6951475599602384	1.7753760301660797	0.5786868633806922	0.16148967092591557	0.07011006341651546	0.11393500544064177	-0.14349711473483912	-0.17703765768085875	0.4432206349525562
-0.1743486973947896	-2.77458592162942	0.6997644542627528	1.7938333585790749	0.5608793826405871	0.25339064392668187	0.04753461530552295	0.06907184251207313	-0.12048784928333768	-0.14247014155128132	0.4261081767440776
-0.17034068136272545	-2.7276598668576564	0.7051081443068001	1.8089632790159307	0.5426322899392996	0.34364868667383525	0.022287520298354114	0.024177249567358172	-0.09477364270434836	-0.10606357505109383	0.4077607533773063
-0.16633266533066132	-2.6756648785944805	0.7111747785491508	1.8204155579531378	0.524150886936581	0.43187806622366387	-0.005617248539603325	-0.02068999234138724	-0.06627856026559042	-0.06819521666263367	0.3882571472020334
-0.1623246492985972	-2.61910059957889	0.7179619508073096	1.8278614009806227	0.5056454529141088	0.5177022385647777	-0.03612880217616633	-0.0654841814477855	-0.03494881144576276	-0.02928068479405132	0.36769159812611363
-0.15831663326653306	-2.558482353002628	0.7254673984558506	1.8309983492953856	0.4873306331261476	0.6007562430823692	-0.0691600635368442	-0.11017296690346463	-0.0007551474434822802	0.010231554473423153	0.3461731751763432
-0.15430861723446893	-2.4943353235537487	0.7336875831921881	1.8295548769744727	0.4694245976847722	0.6806891803438261	-0.10458902041152933	-0.15473732145125663	0.03630493614768283	0.049866409116503405	0.3238248290173113
-0.15030060120240482	-2.427189022627898	0.7426162166402309	1.8232945849719646	0.4521479418170769	0.7571667506270175	-0.14226047380464557	-0.19917121902166382	0.07620523977110763	0.08912899192332845	0.30078213583251334
-0.1462925851703407	-2.3575721133974987	0.7522427936359597	1.8120198946646102	0.43572230435802284	0.8298738254906716	-0.18198824470608632	-0.24348102850198372	0.11888919094352454	0.12751194604505667	0.27719174835055327
-0.14228456913827656	-2.286007654785929	0.762551194360529	1.7955751532898776	0.4203686887057544	0.8985170199032122	-0.22355779546366641	-0.28768464182950765	0.16426851169047824	0.16450313957232637	0.25320957500577834
-0.13827655310621242	-2.213008806171718	0.7735184126851589	1.7738490755733038	0.40630547903228625	0.9628272281767405	-0.2667292159294695	-0.33181036079251286	0.21222226550039225	0.199593594327161	0.22899871324835644
-0.1342685370741483	-2.139075017518917	0.785113462367579	1.7467764599501152	0.39374615412879826	1.022562083363554	-0.311240519427393	-0.37589557230259474	0.26259632324111815	0.23228550777308749	0.20472716785123612
-0.13026052104208416	-2.0646887132355367	0.7972965053512618	1.714339133703587	0.3828967116430367	1.0775082970177625	-0.356811189434415	-0.4199852462749188	0.3152032827952018	0.2621002235779784	0.18056538967873317
-0.12625250501002003	-1.9903124629867193	0.8100182376736874	1.6765660986665816	0.3739528263671098	1.1274838344395632	-0.40314591476009637	-0.4641302934987981	0.3698228714789915	0.28858600601665635	0.15668367474716274
-0.12224448897795591	-1.9163866194374137	0.8232195587323785	1.6335328674143652	0.367096777353214	1.1723398798163656	-0.4499384490107447	-0.5083858229177419	0.42620285364628935	0.31132547610156386	0.13324946746690294
-0.11823647294589178	-1.8433273918755615	0.8368315392550785	1.5853599986343871	0.3624941896417692	1.2119625461368544	-0.4968755292834774	-0.5528093385257503	0.4840604582931069	0.3299425730331222	0.11042461563162585
-0.11422845691382766	-1.7715253161622362	0.8507756926515335	1.532210859091811	0.3602906469329621	1.246274286433097	-0.5436407893790377	-0.5974589156288558	0.5430843330547247	0.34410891314632247	0.08836262791700476
-0.11022044088176353	-1.7013440756383689	0.8649645438651026	1.4742886578141146	0.3606082412637412	1.2752349658192186	-0.5899186043569828	-0.6423913945656088	0.6029370218242273	0.35354942980543114	0.06720598725127006
-0.1062124248496994	-1.6331196245315507	0.879302479754618	1.4118328153014559	0.3635421343171001	1.298842557923936	-0.635397805965308	-0.6876606272180521	0.6632579534541153	0.358047191407614	0.04708357529098171
-0.10220440881763528	-1.5671595649710017	0.8936868557565332	1.3451147462656414	0.3691572120540426	1.3171334346024175	-0.6797752123159491	-0.7333158079064404	0.7236669187872694	0.357447310483356	0.028108264234605992
-0.09819639278557114	-1.5037427307397582	0.9080093254042803	1.274433148183878	0.37748491961337566	1.3301822241682009	-0.7227589200789681	-0.7793999157125923	0.7837680027839927	0.3516598744614051	0.010374732188508077
-0.09418837675350701	-1.4431189350748321	0.9221573524708636	1.2001088994519273	0.388520366601331	1.3381012206812455	-0.7640713133364707	-0.825948290113869	0.8431539279758296	0.3406618475933895	-0.0060424428746517446
-0.09018036072144289	-1.3855088457893916	0.936015860254801	1.1224796798270584	0.4022197937717602	1.3410393349048824	-0.803451749952121	-0.872987356249963	0.90141075511358	0.32449791337431183	-0.021090357980307933
-0.08617234468937876	-1.3311039582940505	0.949468968993646	1.0418944319299748	0.41849849051602067	1.339180586215755	-0.8406588937297957	-0.9205335104192833	0.9581228769334128	0.30328024709892537	-0.034738980088607416
-0.08216432865731463	-1.2800666452557088	0.9624017706472223	0.958707785672262	0.4372292484430138	1.3327421438071692	-0.8754726685912567	-0.9685921707466574	1.012878231701255	0.27718722850478467	-0.04698191762966613
-0.0781563126252505	-1.2325302701551397	0.9747020903650261	0.873274567521172	0.45824142960887965	1.3219719347405867	-0.907695819316703	-1.017156992610278	1.0652736548787762	0.2464611243218181	-0.05783673190370492
-0.07414829659318638	-1.1885993604003775	0.986262185796767	0.7859445135212142	0.4813207187024228	1.3071458455343483	-0.937155071870367	-1.0662092435797226	1.114920280151488	0.21140478954542094	-0.06734475978454413
-0.07014028056112225	-1.148349843464681	0.9969803389187654	0.6970572990600163	0.5062096168329245	1.2885645527909255	-0.9637018947755625	-1.1157173284912396	1.1614488954302473	0.1723774539742548	-0.07557042868344944
-0.06613226452905811	-1.1118293563398922	1.0067623000721246	0.6069379896718307	0.5326087207038664	1.2665500266147938	-0.987212871207936	-1.1656364520320537	1.204515155524976	0.12978967664277297	-0.08260005545057576
-0.06212424849699399	-1.0790576440912822	1.0155225502305063	0.5158930059665398	0.5601788151642176	1.2414417580330284	-1.0075896992448306	-1.2159084039437607	1.243804551211601	0.08409756491631222	-0.08854013261035412
-0.05811623246492986	-1.0500270672133265	1.0231853548814998	0.424206682370461	0.5885437897504439	1.2135927680874414	-1.0247588448559128	-1.2664614507627114	1.279037034553558	0.03579636694106294	-0.0935151177866828
-0.05410821643286573	-1.0247032396524915	1.0296855910267655	0.3321384841373478	0.6172943712689776	1.1833654615313065	-1.0386708785752183	-1.317210317920792	1.3099712027377164	-0.014586444351859842	-0.09766475506549374
-0.050100200400801605	-1.0030258197129203	1.0349693373682454	0.23992093044643395	0.6459926451720528	1.1511273919755094	-1.049299532209072	-1.3680562470110103	1.3364079474296484	-0.06649847054262732	-0.10114097001653441
-0.04609218436873747	-0.9849094746177108	1.0389942264228849	0.14775825379216703	0.6741773189394904	1.117247007762685	-1.0566405162860852	-1.4188871150067472	1.3581934837740814	-0.1193699408680945	-0.1041043927728057
-0.04208416833667335	-0.9702450363750226	1.0417295657663204	0.05582580774801387	0.7013696614106291	1.082089448716408	-1.0607101421533864	-1.4695776050920206	1.375221682627527	-0.17262138811892117	-0.10672057554699277
-0.03807615230460922	-0.9589008619872115	1.04315624352629	-0.03572978298055108	0.7270800335409214	1.046012463170201	-1.061543794609601	-1.5199894223508847	1.3874356413069093	-0.2256713171616888	-0.10915598184780385
-0.03406813627254509	-0.9507244052026531	1.0432664403299328	-0.1267897540539322	0.7508149089101381	1.009362512325861	-1.0591943017173389	-1.5699715516795216	1.3948284418950214	-0.2779437394482806	-0.11157383405526847
-0.03006012024048096	-0.945544000256328	1.0420631758889913	-0.21726165529313535	0.7720842669883818	0.972471125064255	-1.0537302479691768	-1.6193605596998522	1.397443061714918	-0.3288754527311143	-0.1141299135593568
-0.026052104208416832	-0.9431708507245039	1.0395597230594695	-0.30707718316738003	0.790409229143205	0.9356515609196473	-1.0452342753393906	-1.6679809469262985	1.3953714176576824	-0.37792295322912217	-0.11696841303886647
-0.022044088176352707	-0.943401209096485	1.035778925365496	-0.3961894623985993	0.805329797068691	0.8991958321575737	-1.0338014140198029	-1.7156455607185248	1.3887525442465698	-0.42456887744850585	-0.12021794339056846
-0.018036072144288578	-0.9460187253077021	1.0307524555180216	-0.4845698591945218	0.8164125460959968	0.8633721279314792	-1.0195374809223754	-1.7621560833979797	1.3777699242173254	-0.46832788248448093	-0.12398779811223183
-0.014028056112224449	-0.9507969356314601	1.0245200523385911	-0.5722044185060391	0.8232581219908246	0.8284226745340244	-1.0025575794691701	-1.8073036130856603	1.3626480095191742	-0.5087518866205826	-0.12836457547397362
-0.01002004008016032	-0.957501857306752	1.0171287717347155	-0.6590900251809624	0.8255083895579792	0.7945620560332598	-0.982984728937524	-1.850869357129715	1.3436479894939848	-0.5454346060884102	-0.13340925354038957
-0.006012024048096192	-0.9658946493561194	1.008632284051288	-0.7452303938137927	0.8228530847646983	0.7619760093425033	-0.9609486458545591	-1.8926254592667509	1.3210628810583984	-0.5780153386310428	-0.139154805078316
-0.002004008016032064	-0.9757342964334783	0.9990902453914969	-0.8306319943927564	0.8150358291717416	0.730820697282332	-0.9365846938182992	-1.93233598177611	1.2952120324830272	-0.606181959703641	-0.1456044287369609
0.002004008016032064	-0.9867802703862206	0.9885677645696599	-0.91530002050837	0.8018593761308566	0.7012224527286954	-0.9100330118423643	-1.9697580627675384	1.266435147340532	-0.6296731124257416	-0.152730459839002
0.006012024048096192	-0.9987951235996864	0.9771349804877609	-0.9992345039624707	0.7831899722731397	0.6732779767787276	-0.8814378250529581	-2.0046432663688067	1.2350859479225054	-0.6482795874636746	-0.16047400897328662
0.01002004008016032	-1.011546969127311	0.9648667572192613	-1.0824266742135902	0.7589607349791369	0.6470549642744773	-0.8509469354763589	-2.0367391399852024	1.201525607497555	-0.6618449035780214	-0.1687453597033671
0.014028056112224449	-1.0248118050416828	0.9518424962694747	-1.1648556533810246	0.7291739663985544	0.6225931212592061	-0.8187113848935041	-2.065790988075763	1.1661160878609569	-0.6702651133524233	-0.17742513853275557
0.018036072144288578	-1.038375644254149	0.9381460577089445	-1.2464855677250288	0.6939023467005648	0.5999055312341715	-0.7848852764381177	-2.091543866170854	1.1292135224511017	-0.6734878713857757	-0.18636625127583267
0.022044088176352707	-1.0520364160732771	0.923865774493708	-1.3272631448895589	0.6532889730372401	0.5789803206406902	-0.7496257368873812	-2.1137447923265986	1.0911617857121272	-0.6715108137702253	-0.19539656068320355
0.026052104208416832	-1.065605611790985	0.9090945376294501	-1.4071158530419507	0.6075462355864304	0.5597825689832715	-0.7130929975274671	-2.1321451660956914	1.0522863862967236	-0.6643793078164096	-0.20432226108850485
0.03006012024048096	-1.0789096533518594	0.893929924212609	-1.4859506237086229	0.5569535473584425	0.5422564055659468	-0.6754505681347176	-2.14650337764168	1.0128888151622402	-0.6521836395847407	-0.21293188750655506
0.03406813627254509	-1.0917909714074676	0.8784743360559382	-1.5636531849501143	0.5018539695319579	0.5263272330235063	-0.6368654760380786	-2.1565875821030738	0.9732414697547114	-0.6350557137339019	-0.22100087953013453
0.03807615230460922	-1.1041087865059056	0.8628351137904705	-1.6400880159221831	0.44264979825420925	0.511904017733947	-0.5975085404391325	-2.162178606999692	0.9335832625376413	-0.6131653454390955	-0.22829660502233073
0.04208416833667335	-1.1157395945435278	0.847124590178078	-1.7150989182203653	0.3797972014410946	0.4988815887919895	-0.5575546511629125	-2.1630729536368776	0.8941160064376911	-0.5867162276340213	-0.23458373541454888
0.04609218436873747	-1.1265773646516033	0.8314600469457438	-1.7885101840909918	0.31380001452490885	0.48714289045185605	-0.5171830207794496	-2.159085847358313	0.8550016517637685	-0.5559416585991533	-0.23962985376900653
0.050100200400801605	-1.1365334641714648	0.8159635417659483	-1.8601283269905073	0.24520282175844657	0.4765611377092744	-0.4765773795432861	-2.1500542863541545	0.8163604292959407	-0.5211001149960186	-0.2432111689509378
0.05410821643286573	-1.14553633108698	0.8007615759829388	-1.929744326447109	0.17458346410800693	0.46700183084162195	-0.4359260838068586	-2.135840034742138	0.7782699330771581	-0.48247075390633964	-0.24511820450371735
0.05811623246492986	-1.1535309190725735	0.7859845791743718	-1.9971363270572242	0.1025451255601574	0.45832459207360304	-0.39542211042783454	-2.1163325029575253	0.740765154551936	-0.44034892437877227	-0.24516132926956422
0.06212424849699399	-1.1604779440631419	0.7717661934265682	-2.062072721031664	0.029708156539665773	0.45038479585954067	-0.3552629121605248	-2.0914514572182203	0.7038394576776045	-0.39504176454321754	-0.24317599850221047
0.06613226452905811	-1.1663529638908094	0.7582423480155107	-2.1243155352465597	-0.04329820408339897	0.4430349733170413	-0.3156501120459264	-2.061149500028894	0.6674464630794317	-0.34686395467423936	-0.2390275791412619
0.07014028056112225	-1.171145324041941	0.7455501237038953	-2.1836240374559654	-0.11584404828018256	0.43612598083112336	-0.2767890183420727	-2.0254142653563285	0.63150278880373	-0.2961336898401969	-0.23261564094108592
0.07414829659318638	-1.1748570029911227	0.7338264147331122	-2.2397584723333157	-0.18730680475232034	0.42950793247698366	-0.23888794551470482	-1.9842702752016086	0.5958915762764546	-0.24316892814654822	-0.2238776060695914
0.0781563126252505	-1.1775013899338675	0.7232064054364359	-2.2924838364133002	-0.25707888602567247	0.42303090537917337	-0.20215733118640594	-1.9377804087215684	0.5604667131764498	-0.18828396226327695	-0.21279166334035177
0.08216432865731463	-1.1791020261700171	0.7138218868529521	-2.3415736018249675	-0.32457484419211774	0.4165454361311299	-0.1668086436678187	-1.886046940679766	0.5250576504898731	-0.1317863531155872	-0.19937886907666286
0.08617234468937876	-1.1796913390184278	0.7057994464228169	-2.3868133018953723	-0.3892379187100056	0.40990283464704147	-0.13305307971230276	-1.829212112670532	0.4894746993515072	-0.07397425551264214	-0.1837043743356431
0.09018036072144289	-1.1793093941258372	0.6992585704658232	-2.428003897149097	-0.4505458782483923	0.4029553490312848	-0.10110005738548611	-1.7674582080672427	0.45351468463609845	-0.015134156286283921	-0.16587773740918837
0.09418837675350701	-1.178002688537959	0.6943097044042829	-2.4649648477567228	-0.5080160791486122	0.39555622097934917	-0.07115551435663833	-1.7010071097904274	0.41696682678073876	0.04446096360228439	-0.14605230070123068
0.09819639278557114	-1.1758230031033354	0.6910523193621734	-2.497536827859421	-0.5612096850296248	0.3875596756534079	-0.043420027423239325	-1.6301193285578754	0.3796187210444187	0.10455304037926469	-0.124423631774793
0.10220440881763528	-1.1728263288519467	0.6895730356961737	-2.525584028128271	-0.6097350146977257	0.37882089273318376	-0.018086774585831546	-1.555092498054389	0.34126228429686317	0.16489991801402498	-0.10122704908078063
0.1062124248496994	-1.1690718780922194	0.6899438541044078	-2.5489960050715363	-0.6532500081431503	0.3691960063051699	0.004660633603138825	-1.4762593422399428	0.3016995433416807	0.22527593168565976	-0.07673427314415579
0.11022044088176353	-1.1646211872459085	0.6922205432054548	-2.567689048611125	-0.6914638223356636	0.35854218035168856	0.024650421498717195	-1.3939851286156546	0.2607481455055159	0.28547210499825176	-0.051249263332461194
0.11422845691382766	-1.159537315011773	0.6964412289494437	-2.5816070529169206	-0.7241375891248509	0.3467178038250973	0.041724977857748764	-1.3086646295238362	0.21824648148362166	0.34529598815861134	-0.025103318336953152
0.11823647294589178	-1.1538841364107835	0.7026252260532093	-2.59072188900884	-0.7510843862230282	0.3335828446917489	0.055743206214421054	-1.2207186213354415	0.17405832188547365	0.40457116983908087	0.0013504652324499856
0.12224448897795591	-1.1477257306834932	0.7107721450465537	-2.595033290806678	-0.7721684884915728	0.3189993960164101	0.06658285122253477	-1.1305899585689247	0.12807688219207602	0.4631365000365082	0.027743267543827548
0.12625250501002003	-1.141125858919939	0.7208613007368461	-2.5945682787369426	-0.7873039801509651	0.30283243930203174	0.07414275305644204	-1.0387392665125397	0.08022824551205406	0.5208450648767761	0.053697033111066376
0.13026052104208416	-1.1341475257107811	0.7328514392490768	-2.5893801563310754	-0.7964528187833434	0.28495084113005764	0.07834497988206673	-0.9456403017400702	0.030474088185749648	0.5775629569945951	0.07883124158597983
0.1342685370741483	-1.126852617995256	0.7466807916135886	-2.579547125147427	-0.7996224489013156	0.2652285889423981	0.07913678737942752	-0.851775034996787	-0.021186330485029044	0.6331678868533641	0.10276982567213548
0.13827655310621242	-1.119301613603809	0.7622674525059768	-2.565170571547145	-0.7968630663446842	0.24354626089172174	0.07649235444097699	-0.7576285152887849	-0.07471493671665096	0.6875476811908071	0.125148096481547
0.14228456913827656	-1.1115533516894947	0.7795100735465972	-2.5463730851383897	-0.7882646348827737	0.219792713421265	0.07041424558584837	-0.6636835776522855	-0.1300343751050036	0.7405987147291905	0.14561953600530614
0.1462925851703407	-1.103664857238027	0.7982888518812495	-2.523296272927117	-0.7739537533032211	0.1938669590033139	0.06093455338937184	-0.5704154600379898	-0.1870282964530557	0.7922243204330068	0.16386231863116968
0.15030060120240482	-1.0956912120605238	0.8184667869038365	-2.4960984353003814	-0.7540904652220989	0.16568019566435757	0.04811567836463231	-0.478286397051453	-0.24554237644661814	0.8423332219998247	0.1795854287426034
0.15430861723446893	-1.0876854650234384	0.8398911712213375	-2.464952169917182	-0.7288650952108305	0.13515793995231395	0.03205070924149209	-0.38774025997395595	-0.3053860275083756	0.8908380300049764	0.1925342492475506
0.15831663326653306	-1.079698574679784	0.8623952765276832	-2.430041967461986	-0.6984951840343339	0.10224220624150364	0.012863373415688826	-0.29919731357192736	-0.36633475397685844	0.9376538402637183	0.2024955062334401
0.1623246492985972	-1.0717793778674582	0.8858001911158734	-2.3915618591659613	-0.6632225833217726	0.06689366808147688	-0.009292464614750624	-0.21304916069639132	-0.4281330901118171	0.982696969600805	0.2093014676042313
0.16633266533066132	-1.0639745781816006	0.909916763425011	-2.349713170221987	-0.6233107563736092	0.029093731993151156	-0.03423376989657915	-0.12965394557054322	-0.4904980514432212	1.0258838603994669	0.21283330826187716
0.17034068136272545	-1.0563287484732211	0.9345476053345663	-2.3047024259676125	-0.5790423175908846	-0.011153549036275764	-0.061749771840969525	-0.049331885938367896	-0.5531230227362146	1.0671301811071283	0.21302357085004278
0.1743486973947896	-1.0488843416598908	0.9594891098618591	-2.2567394492851194	-0.5307168287357922	-0.05381979591021219	-0.09160385969470305	0.027638797143976546	-0.6156820003768134	1.1063501453654792	0.20985766895502073
0.17835671342685372	-1.0416817041598259	0.9845334404087646	-2.206035678401758	-0.47864885641445826	-0.09885092950853944	-0.12353592018249514	0.10102548521125922	-0.6778341032949001	1.143456067662956	0.20337439860738613
0.18236472945891782	-1.0347590862006653	1.0094704526020206	-2.15280272451719	-0.42316628228987757	-0.14616617018642508	-0.15726508784031015	0.17064424024729405	-0.7392282646031457	1.1783581684275979	0.1936654435810006
0.18637274549098196	-1.0281526431474766	1.0340895148909695	-2.0972511787961117	-0.3646088460046366	-0.19565747169823433	-0.19249286784835723	0.23636229457267766	-0.7995080158877645	1.2109646363321287	0.18087387996554277
0.1903807615230461	-1.0218964218927462	1.0581812001791546	-2.0395896685911516	-0.3033268909689966	-0.24718944153668487	-0.22890658108753	0.2980998976318673	-0.8583162774628654	1.2411819503125439	0.16519170541194278
0.19438877755511022	-1.0160223263146055	1.0815388276131634	-1.980024153633383	-0.23968027532011366	-0.30059978851923386	-0.26618307201853925	0.3558314704122563	-0.9153000708006055	1.2689154584474562	0.14685643793509484
0.19839679358717435	-1.0105600559020573	1.1039598409544098	-1.9187574446420312	-0.17403740466710133	-0.3557003254541041	-0.30399261213675877	0.4095860252336485	-0.9701150736661506	1.2940702054511064	0.126146847830217
0.20240480961923848	-1.00553701192943	1.1252470174287683	-1.8559889196162838	-0.10677433980036229	-0.41227854024485117	-0.3420029254768496	0.45944681684996885	-1.022429944099807	1.316551995146515	0.10337790375637729
0.20641282565130262	-1.0009781660915045	1.145209508297972	-1.7919144071855082	-0.038273931370897026	-0.47009973327399546	-0.3798832581774433	0.5055502002322948	-1.0719303461686953	1.3362686689627146	0.07889503002007443
0.21042084168336672	-0.9969058873284623	1.1636637193499675	-1.7267262019591825	0.03107506543844104	-0.5289097028199625	-0.4173084116635493	0.5480836810429688	-1.1183226182179034	1.3531315763075413	0.05306778623518444
0.21442885771543085	-0.9933397237025389	1.1804340458083609	-1.6606131739247783	0.10087894017338513	-0.5884379441161994	-0.4539626586977236	0.5872831566108564	-1.1613370330381716	1.3670572076832472	0.026283092555431008
0.218436873747495	-0.9902961376430214	1.195353481588355	-1.5937609326214102	0.17074007934919047	-0.6484013119799148	-0.4895434634569614	0.6234293580751705	-1.200730608776614	1.3779689567271876	-0.0010618666796656962
0.22244488977955912	-0.9877881946385445	1.2082641271889283	-1.5263520070416086	0.2402581542987741	-0.7085080822390836	-0.5237649309045024	0.656843518124879	-1.2362894393821715	1.3857989730777451	-0.028566920984710878
0.22645290581162325	-0.9858252074887728	1.2190176236607595	-1.4585660039011548	0.30903146960123407	-0.7684623339654568	-0.5563609169632611	0.6878823032141693	-1.2678305237219827	1.3904900642014904	-0.05583622924260796
0.23046092184368738	-0.9844123404732674	1.2274755419243373	-1.3905797099369381	0.3766584885240653	-0.8279685632320274	-0.5870877392058494	0.7169320640210015	-1.2952030830426933	1.391997601195071	-0.0824854870320431
0.23446893787575152	-0.9835501801758623	1.2335097571781022	-1.322567108073673	0.44273954284662015	-0.8867364301505966	-0.6157264377308096	0.7444024729259775	-1.3182893669869582	1.3902913812230164	-0.10814888157811695
0.23847695390781562	-0.9832342821243278	1.2370028372259596	-1.2546992824380727	0.5068787252030915	-0.944485534629871	-0.6420845473084809	0.7707196320706732	-1.337004958707742	1.3853573977987592	-0.13248565452804173
0.24248496993987975	-0.9834547047617866	1.2378484713079285	-1.1871441930669098	0.5686859530421108	-1.000950112861811	-0.6659973544119613	0.7963187497225999	-1.3512985995441906	1.3771994696826273	-0.1551861400093666
0.24649298597194388	-0.9841955444460486	1.2359519625228719	-1.1200663075136086	0.6277791847761593	-1.055883546133363	-0.6873286260157955	0.8216364958196823	-1.3611515630240767	1.3658406798660638	-0.17597715542967904
0.250501002004008	-0.9854344870627539	1.231230802315308	-1.0536260831636413	0.6837867609841812	-1.1090625762111668	-0.7059708106353694	0.8471031592722053	-1.3665766164331652	1.3513245780241903	-0.1946266350476537
0.2545090180360721	-0.9871423933301419	1.2236153399228817	-0.9879793006852591	0.7363498368908336	-1.1602911271948932	-0.7218447255671143	0.8731347394505597	-1.3676166156436274	1.3337161030097322	-0.21094741125221433
0.25851703406813625	-0.9892829358706438	1.2130495533416932	-0.9232762554465411	0.7851248669841535	-1.2094036422174488	-0.7348987572479817	0.90012511188828	-1.3643427851382377	1.3131021864564727	-0.22480006544260506
0.2625250501002004	-0.9918123065470354	1.1994919214821826	-0.8596608197215697	0.8297860987062091	-1.2562678544308055	-0.7451076136727369	0.9284384132222756	-1.356852740041589	1.2895920043455527	-0.23609478907202958
0.2665330661322645	-0.9946790123493519	1.1829163899950108	-0.7972693939143077	0.8700280297597507	-1.3007869250147892	-0.7524706785107427	0.9584017924664575	-1.345268310338073	1.2633168504037358	-0.24479221542385324
0.27054108216432865	-0.9978237772387439	1.163313415990728	-0.7362297697064226	0.9055677827633059	-1.342900896072773	-0.7570100256158536	0.9902986746262087	-1.329733229216605	1.2344296133417267	-0.25090320362047264
0.2745490981963928	-1.0011795657986917	1.1406910698081947	-0.6766599318769723	0.9361473517476496	-1.382587422768452	-0.7587681597460558	1.024362678241423	-1.3104107475709126	1.2031038490461534	-0.25448757778361086
0.2785571142284569	-1.0046717423336184	1.1150761653492551	-0.6186668284745416	0.9615356772554388	-1.4198617664106665	-0.7578055542922036	1.060772320614745	-1.2874812350826652	1.169532448706481	-0.2556518457180654
0.28256513026052105	-1.0082183762392127	1.0865153845240432	-0.5623451410075153	0.9815305104712588	-1.4547760478895437	-0.7541980595201454	1.0996466332540344	-1.2611398250514958	1.133925914239264	-0.2545459425206962
0.2865731462925852	-1.0117307011234382	1.0550763562574021	-0.5077760873495926	0.995960031715592	-1.487417778389053	-0.7480342551987401	1.1410417955487455	-1.2315941552892933	1.0965102629800059	-0.25135906467026997
0.2905811623246493	-1.015113731381744	1.0208486464829616	-0.45502629015873347	1.0046841945895473	-1.517907701149839	-0.7394128195392333	1.1849488771248422	-1.1990622510942315	1.0575245941309461	-0.24631467899598844
0.29458917835671344	-1.01826703584358	0.9839446127590797	-0.40414674282739266	1.0075957738329122	-1.5463969937697224	-0.728439982209878	1.2312927589968619	-1.1637705887391248	1.0172183595453155	-0.23966480804491494
0.2985971943887776	-1.021085663844016	0.9445000757082516	-0.3551719033901242	1.0046211023082352	-1.5730638946967417	-0.7152271229894926	1.2799322809665639	-1.1259523692696871	0.9758483907516959	-0.23168370840056876
0.3026052104208417	-1.023461214777488	0.9026747595001187	-0.3081189444977475	0.9957204901852589	-1.5981098298437326	-0.6998885696292366	1.3306616381964522	-1.0858460229708269	0.9336757423385365	-0.222661071123133
0.3066132264529058	-1.0252830380073517	0.8586524551202948	-0.2629871846230387	0.9808883271036508	-1.6217551253596696	-0.6825396390069495	1.383213024075411	-1.0436939549145698	0.8909624186107524	-0.2128948834175581
0.3106212424849699	-1.0264395460793676	0.8126408632050096	-0.21975772219607953	0.9601528755704337	-1.6442344003351799	-0.6632949550346401	1.4372604900101917	-0.999741531865608	0.8479680555132872	-0.20268409768253995
0.31462925851703405	-1.0268196206555251	0.7648710777468314	-0.1783932904854124	0.9335757708455824	-1.6657917384824088	-0.6422670654039718	1.4924249662755236	-0.954236300816582	0.8049466329527055	-0.1923212581107419
0.3186372745490982	-1.026314087568995	0.7155966779215185	-0.13883834685056418	0.9012512488480285	-1.6866757405770907	-0.6195653675347313	1.5482803622104624	-0.9074274198835336	0.7621432936577953	-0.18208523592822
0.3226452905811623	-1.0248172350052922	0.6650924025446535	-0.10101940559519358	0.8633051289652736	-1.7071345597230092	-0.5952953424416301	1.6043606395300738	-0.8595652735316942	0.7197913434925481	-0.17223422217917242
0.32665330661322645	-1.022228347120352	0.6136523900979065	-0.06484561914487938	0.8198935828978768	-1.727411019404444	-0.5695580840612544	1.6601677299777524	-0.8109012364213057	0.6781095046338617	-0.1629991217512095
0.3306613226452906	-1.018453224469252	0.5615879766954153	-0.03020960774891696	0.7712017236810765	-1.7477379099985784	-0.5424501012668872	1.7151801485792852	-0.7616875438297316	0.6372994872960146	-0.15457748423395595
0.3346693386773547	-1.01340566246873	0.5092250545894806	0.0030114665572698166	0.7174420507113187	-1.7683335531440083	-0.5140633606915848	1.7688621369181428	-0.7121772218458211	0.5975439378494934	-0.147128096410237
0.33867735470941884	-1.0070088597534779	0.45690100461646016	0.03495459032036091	0.6588527869267287	-1.7893977153575393	-0.48448553087883267	1.8206731575964576	-0.662624027522132	0.5590048114471012	-0.14076634795115406
0.342685370741483	-0.9991967296840317	0.4049612271143368	0.065769366087261	0.5956961432602556	-1.8111079428389913	-0.45380038242698445	1.8700775517484312	-0.6132823480308934	0.5218222059125898	-0.13556046652967532
0.3466933867735471	-0.9899150903703742	0.3537553070449446	0.09561627346286965	0.5282565431669206	-1.8336163787963753	-0.4220882948645134	1.9165541663985253	-0.5644070086604632	0.4861136810079155	-0.13152870142778456
0.35070140280561124	-0.9791227113139847	0.3036328600595571	0.1246647439593257	0.45683883653696467	-1.857047113158596	-0.38942681909284105	1.9596057577591925	-0.5162529422070982	0.4519740736688079	-0.12863751616620417
0.35470941883767537	-0.9667921980454177	0.2549391167863741	0.15309107299698177	0.3817665278059692	-1.8814941025110803	-0.35589124439328185	1.9987679802786824	-0.4690746768950067	0.4194758058174067	-0.12680083113035154
0.3587174348697395	-0.9529106998315284	0.20801031242420864	0.18107619523209956	0.3033800377634896	-1.9070196857694264	-0.32155512117168017	2.033617779297993	-0.4231256062669715	0.3886696673805296	-0.12588033700913842
0.3627254509018036	-0.9374804295211765	0.1631689575373705	0.20880335177189194	0.22203501267942374	-1.9336537087563197	-0.2864906946944385	2.063781017362603	-0.3786570123415693	0.35958604362337826	-0.1256868795127554
0.3667334669338677	-0.920518988758427	0.1207190735138106	0.2364556797632016	0.13810068817309326	-1.9613932587039078	-0.2507692108722978	2.0889391802573254	-0.3359168224926079	0.33223654329978264	-0.1259828956911937
0.37074148296593185	-0.9020594959835205	0.08094148224099054	0.26421375628063803	0.05195830901942033	-1.9902029979791391	-0.2144610624338805	2.108835028292289	-0.2951480906891771	0.3066159728407697	-0.12648586261909453
0.374749498997996	-0.8821505187325317	0.044089243963079755	0.29225312937258074	-0.03600039990140012	-2.0200160752099414	-0.17763575231030693	2.1232770807810977	-0.25658720462295787	0.2827045922273228	-0.12687270060178932
0.3787575150300601	-0.8608558156124869	0.010383339827810895	0.3207418695343699	-0.12537472177855605	-2.05073558163804	-0.14036166039712744	2.1321428464654777	-0.22046183150079288	0.2604705806351894	-0.12678505571799523
0.38276553106212424	-0.8382538968573539	-0.019991303837720374	0.3498381747599025	-0.21575641014671298	-2.082236511080107	-0.10270560971560584	2.1353807392483986	-0.18698862653865272	0.23987263464251696	-0.1258353707360578
0.3867735470941884	-0.8144374154650152	-0.04688935407875281	0.37968806167679764	-0.3067311439643394	-2.1143681734633275	-0.06473223799363782	2.1330106463586924	-0.15637073909921834	0.22086261891775702	-0.12361363947225111
0.3907815631262525	-0.7895124034981371	-0.07020808104351255	0.4104231741071477	-0.39787999675338387	-2.1469570046174633	-0.026503190458272943	2.1251231443266865	-0.128795161619054	0.20338818893250724	-0.11969472770829771
0.39478957915831664	-0.7635973701460209	-0.08988975326713114	0.44215873873722683	-0.4887809423218747	-2.179809708941012	0.011923841179636359	2.111877386245219	-0.10442997564182856	0.18739530736052698	-0.11364613401412994
0.39879759519038077	-0.7368222795561044	-0.10592334111520624	0.4749916954585341	-0.5790104194828503	-2.2127166667881317	0.050496200294539995	2.0934977110845923	-0.0834215571096394	0.1728305803321755	-0.10503605635048975
0.4028056112224449	-0.7093274272422332	-0.11834546136639203	0.5089990274041662	-0.6681449766894063	-2.245455535006576	0.08916742715214124	2.070269051718415	-0.0658918093018105	0.1596433464332462	-0.0934416252310638
0.40681362725450904	-0.6812622340748454	-0.12724050830773775	0.5442363128052873	-0.7557630146731611	-2.2777949670423454	0.12789845503340477	2.042531242242749	-0.05193549623199898	0.14778746001504178	-0.07845716154133098
0.41082164328657317	-0.6527839764905362	-0.132739930960437	0.5807365175995883	-0.8414466411088088	-2.3094983784466256	0.16665879081325077	2.0106723466365697	-0.041617751754379935	0.13722272070193334	-0.05970231683838696
0.4148296593186373	-0.6240564706799846	-0.1350206319237858	0.6185090443133754	-0.9247836461935055	-2.340327684490086	0.2054276279800105	1.9751211493904643	-0.03497183997873169	0.12791591257692825	-0.03682995605397948
0.4188376753507014	-0.5952487271961724	-0.13430248054795238	0.6575390491943549	-1.0053696020388163	-2.3700469389039207	0.2441948397985408	1.9363389640733741	-0.03199724080207075	0.11984142899297628	-0.009533646920022724
0.4228456913827655	-0.5665335907554772	-0.1308449514010287	0.6977870359802519	-1.0828100821773812	-2.398425806497642	0.2829618019126149	1.8948109276476632	-0.03265813044068484	0.11298147187629269	0.022445372970105185
0.42685370741482964	-0.5380863780790277	-0.1249429179195141	0.7391887311365158	-1.1567229905679732	-2.4252428074951555	0.3217419970953394	1.8510369564997988	-0.03688232085973504	0.10732582733271845	0.05931187188970679
0.4308617234468938	-0.5100835245429687	-0.11692165032399512	0.7816552419687095	-1.2267409825396003	-2.450288277797663	0.36056135997355093	1.8055225445326861	-0.0445607140735043	0.10287123192599533	0.101211052347307
0.4348697394789579	-0.4827012482779469	-0.10713108591427294	0.8250734957885536	-1.2925139534489525	-2.473366996906708	0.3994583262011187	1.7587695842560773	-0.055547317606095666	0.09962035578154743	0.14822382963682726
0.43887775551102204	-0.4561142382812262	-0.09593945828125695	0.8693069553528441	-1.3537115647266627	-2.494300443772224	0.43848355851574633	1.711267388684754	-0.06965985618562213	0.09758043933455253	0.20036304426372356
0.44288577154308617	-0.43049437117346867	-0.08372638932725165	0.9141966031525673	-1.4100257717231084	-2.5129286501847643	0.47769933112251844	1.6634840851583061	-0.08668100226140579	0.09676162979140054	0.2575706767745796
0.4468937875751503	-0.4060094595296863	-0.07087556381374589	0.9595621848388365	-1.4611733135643685	-2.529111631293366	0.5171785636125593	1.6158585421498166	-0.10636023448377822	0.09717507097335906	0.31971611726557453
0.45090180360721444	-0.38282203330946585	-0.057767120011782566	1.005203700146041	-1.5068981222771387	-2.5427303831590513	0.5570035058337174	1.5687929770154725	-0.12841631919568092	0.09883080599032613	0.3865955247583901
0.45490981963927857	-0.3610881548579951	-0.04476990149573974	1.0509031281028398	-1.5469736068665934	-2.55368744768597	0.5972640854595184	1.5226463767904272	-0.15254039559738228	0.1017355560496875	0.457932293974895
0.4589178356713427	-0.340956267281001	-0.03223372381688485	1.0964263720788687	-1.5812047679014158	-2.5619070555311843	0.6380559401312836	1.4777288459423674	-0.178399630911546	0.10589044060842515	0.5333786290906171
0.46292585170340683	-0.32256607572843243	-0.0204818153894483	1.1415254092494191	-1.6094300994802646	-2.5673348673988983	0.6794781656666047	1.4342969748753653	-0.20564139794648773	0.11128870406051283	0.6125182060871824
0.46693386773547096	-0.30604746124918014	-0.009803594153009083	1.1859406283039693	-1.6315232381658316	-2.5699373431995998	0.7216308206471278	1.3925503013835854	-0.2338979142727539	0.11791351231311746	0.6948698876474089
0.4709418837675351	-0.29151942737926995	-0.0004479402476758023	1.2294033385948784	-1.6473943224591567	-2.5697007766388675	0.7646122354619843	1.3526289146574288	-0.26279127011724873	0.12573587909618786	0.7798924374379308
0.4749498997995992	-0.2790890804587064	0.007382880058124323	1.2716384333275148	-1.6569910314780474	-2.5666300396607356	0.8085161803701274	1.3146122283238235	-0.2919387613407885	0.13471277686914293	0.8669901643955952
0.4789579158316633	-0.2688506457825978	0.013538492635640517	1.3123671887359847	-1.6602992774856953	-2.5607470866090405	0.8534289521789713	1.2785189258382093	-0.3209584347689542	0.14478548097062258	0.9555194125609249
0.48296593186372744	-0.260884523013579	0.017924761716550185	1.351310180374786	-1.6573435335427098	-2.5520892718351753	0.899426442589737	1.2443080588103266	-0.34947474592539407	0.15587818846353074	1.044795798357643
0.48697394789579157	-0.2552563857394163	0.02050708558604265	1.3881902966000137	-1.6481867845617815	-2.5407075366728082	0.9465712530540723	1.2118812569934483	-0.3771242240626553	0.16789694523357945	1.1341020852559602
0.4909819639278557	-0.25201633157154474	0.02131254222374292	1.422735827943006	-1.6329300971566238	-2.526664522178241	0.9949099210953063	1.1810859881252724	-0.40356103644396374	0.18072890658483262	1.222696575708191
0.49498997995991983	-0.2511980906651572	0.020430807166024537	1.4546836093448325	-1.6117118106306625	-2.5100326628185945	1.0444703214950464	1.151719786971728	-0.42846234319766946	0.19424194811359657	1.3098218923062803
0.49899799599198397	-0.25281830191952054	0.01801379006820814	1.48378219009869	-1.5847063580013718	-2.4908923134594865	1.0952593026032815	1.1235353561436798	-0.4515333357916696	0.20828463528994623	1.3947140144421808
0.503006012024048	-0.25687586731401746	0.014273962547175298	1.509795003847243	-1.5521227318906647	-2.4693299576978727	1.147260613412936	1.0962464268329837	-0.4725118562544603	0.22268655216802077	1.4766114334708527
0.5070140280561122	-0.2633513957850136	0.009481377311403805	1.532503508145565	-1.5142026152598462	-2.445436539995906	1.2004331711014735	1.069534255795182	-0.4911725006482352	0.23725898218550687	1.5547642885510302
0.5110220440881763	-0.2722067486958888	0.0039594067148988055	1.5517102600054709	-1.4712182012084734	-2.419305957434517	1.2547097116680808	1.0430546258776028	-0.5073301188736232	0.251795927267824	1.628443346988086
0.5150300601202404	-0.2833846992550969	-0.0019207429505448215	1.5672418905966978	-1.42346972932347	-2.3910337394924444	1.3099958582955598	1.0164452112755256	-0.5208426335035221	0.2660754455535111	1.6969486969896659
0.5190380761523046	-0.2968087181666309	-0.007746657554301434	1.5789519390403364	-1.3712827683475084	-2.360715936362481	1.3661696333687803	0.9893331655504166	-0.5316131128082662	0.27986128309442376	1.7596180271764033
0.5230460921843687	-0.312382897340179	-0.013072371481125672	1.586723502164391	-1.3150052762780158	-2.328448228246892	1.4230814309236128	0.9613427902499199	-0.5395910472078882	0.29290477090823164	1.8158343758213662
0.5270541082164328	-0.3299920226457177	-0.01742691977812722	1.5904716543970259	-1.2550044695043845	-2.294325260130799	1.4805544569206734	0.9321031446489371	-0.5447727937939828	0.3049469557838886	1.8650332434257275
0.531062124248497	-0.3495018054846132	-0.020323629855234865	1.5901455898612857	-1.1916635323782343	-2.25844019900221	1.538385635370751	0.9012554625392087	-0.5472011699957803	0.3157209312406129	1.9067089746303914
0.5350701402805611	-0.3707592813948967	-0.021269977828874704	1.5857304374230008	-1.1253781978603592	-2.2208845036286813	1.596346969205312	0.8684602499246882	-0.5469641945876936	0.3249543339635051	1.9404203293289282
0.5390781563126252	-0.3935933820521838	-0.01977781951927558	1.5772486991438737	-1.0565532287908657	-2.181747891032554	1.6541873360902157	0.8334039476696588	-0.5441929916931815	0.33237197080367914	1.9657951778677825
0.5430861723446894	-0.4178156849192772	-0.015373795026355512	1.5647612635023376	-0.9855988280878211	-2.141118478900907	1.7116346913054246	0.7958050552858696	-0.5390588908624085	0.33769854193566645	1.982534271052385
0.5470941883767535	-0.4432213424938352	-0.007609699024673123	1.5483679470379144	-0.9129270049927038	-2.0990830794399913	1.768398642513681	0.7554196257844903	-0.5317697733118785	0.34066142689193435	1.9904140519647806
0.5511022044088176	-0.4695901906666627	0.003927393362098686	1.528207521886938	-0.8389479235296188	-2.0557276176964057	1.8241733548436951	0.7120460564795664	-0.5225657306363178	0.34099350181530824	1.9892884929774093
0.5551102204408818	-0.49668803319785465	0.019605452928306163	1.5044571920997545	-0.7640662587825677	-2.0111376461191237	1.8786407393151583	0.6655291164145818	-0.5117141173681814	0.33843595825163286	1.9790899574624963
0.5591182364729459	-0.524268096808999	0.03973847591753097	1.4773314886995619	-0.688677586535023	-1.9653989270715646	1.9314738733003365	0.615763167288352	-0.4995040923160859	0.33274109601410184	1.9598291012070301
0.56312625250501	-0.5520726489394303	0.06457830629151842	1.4470805621387837	-0.6131648323253208	-1.9185980560129994	1.9823405984870004	0.5626945509812246	-0.48624075533260114	0.32367506495922754	1.9315938431353792
0.5671342685370742	-0.5798347678811323	0.09430747474990142	1.4139878610441001	-0.5378948070639084	-1.870823100000656	2.030907239689045	0.5063231326440931	-0.4722389957490523	0.3110205328035421	1.8945474483355031
0.5711422845691383	-0.6072802528417076	0.1290332090821845	1.3783671977637557	-0.46321485799262474	-1.8221642288293618	2.0768423868279418	0.44670300345499264	-0.4578171759156892	0.29457925827384873	1.848925778342575
0.5751503006012024	-0.6341296595309495	0.16878274756449022	1.3405592140230345	-0.38944966584550866	-1.7727143193109418	2.119820682441312	0.38394236125217857	-0.44329077789298676	0.27417455083226133	1.7950337739652709
0.5791583166332666	-0.6601004451572068	0.21350006132268387	1.300927273676254	-0.3168982214473166	-1.7225695166743913	2.1595265581065073	0.3182026000456828	-0.42896614320173143	0.24965359987900546	1.7332412445062002
0.5831663326653307	-0.6849092052773621	0.2630440634542899	1.259852823780772	-0.24583101746771177	-1.6718297406125306	2.1956578651238416	0.249696650671352	-0.41513443456400795	0.22088965766012547	1.6639780439435992
0.5871743486973948	-0.7082739837797464	0.31718835287078584	1.2177302796271923	-0.17648749340850847	-1.620599126894865	2.2279293476007607	0.1786866244202555	-0.40206594472716223	0.1877840610647624	1.587728719475045
0.591182364729459	-0.7299166363920099	0.3756225099628267	1.1749615035204757	-0.10907377388753732	-1.5689863985150212	2.2560759096211225	0.1054808192509921	-0.39000487079917606	0.15026807808098874	1.5050267207960586
0.5951903807615231	-0.7495652274838492	0.4379549299968207	1.1319499605753442	-0.04376074163469528	-1.5171051628814056	2.2798556323739163	0.030430154133387052	-0.3791646631469758	0.10830456490642063	1.416448259666363
0.5991983967935872	-0.7669564395552071	0.5037171493175018	1.0890946471131786	0.0193175129230073	-1.4650741334680268	2.299052501851556	-0.046075898799904896	-0.3697240459983592	0.06188941961825885	1.3226059088172828
0.6032064128256514	-0.7818379746327472	0.5723695896384177	1.046783897979541	0.08006482427750913	-1.4130172755403878	2.313478812907535	-0.12361381222504701	-0.3618237926895199	0.011052817956385038	1.2241420272260606
0.6072144288577155	-0.793970926802713	0.6433086176000693	1.0053891878168075	0.1384236274459653	-1.3610638760290314	2.3229772209862967	-0.20173085886837397	-0.35556432232194507	-0.04413978375870914	1.1217220954080418
0.6112224448897795	-0.8031321052436815	0.7158747909667241	0.96525904763873	0.19437514084452942	-1.3093485373600584	2.327422418607052	-0.27995025181538274	-0.3510041667990276	-0.10358689416855951	1.0160280398598773
0.6152304609218436	-0.8091162873434213	0.7893621398601611	0.9267132216306051	0.24793902578340665	-1.2580110941345697	2.326722419604088	-0.35777649956702995	-0.3481593382159275	-0.1671504970686258	0.907751620345039
0.6192384769539078	-0.811738381746485	0.8630283117616696	0.8900371896758463	0.2991724986333836	-1.2071964500878543	2.320819440109031	-0.4347009084044779	-0.3470036068253168	-0.2346558428882981	0.7975879475728542
0.6232464929859719	-0.8108354814443346	0.9361053930400681	0.8554771785036606	0.3481688799891914	-1.1570543309016066	2.3096903712203045	-0.5102071682604755	-0.34746967977175824	-0.3058915382803034	0.686229192208378
0.627254509018036	-0.8062687872564278	1.0078112077802355	0.8232357784709937	0.3950555748912105	-1.1077389463653742	2.2933468441608205	-0.5837769624405198	-0.3494512509666831	-0.38060995043002377	0.5743585392796361
0.6312625250501002	-0.7979253822384443	1.0773608868955438	0.7934682738411076	0.43999148917146397	-1.0594085532830275	2.271834894400549	-0.6548955459502382	-0.3528058733516535	-0.4585279419710448	0.46264443512263315
0.6352705410821643	-0.7857198376857674	1.1439784970118645	0.7662797821103963	0.4831638989983476	-1.0122249086022663	2.2452342366444182	-0.7230572416445388	-0.35735858684258914	-0.539327951045726	0.3517351672050307
0.6392785571142284	-0.7695956314851877	1.2069085194154725	0.7417232826773508	0.5247848033795404	-0.9663526007144206	2.213657167691247	-0.7877708077230421	-0.36290621890614744	-0.6226594289854901	0.2422538106537004
0.6432865731462926	-0.7495263596310942	1.2654269743708628	0.7197985972571069	0.565086802363679	-0.9219582459204295	2.17724711889457	-0.8485646340928755	-0.36922226039394346	-0.7081406452338008	0.13479356920876173
0.6472945891783567	-0.7255167218069485	1.3188519951543234	0.7004523643305348	0.6043185565392314	-0.8792095368569585	2.1361768842455766	-0.9049917286813075	-0.37606220729938583	-0.7953608654519958	0.02991353273642343
0.6513026052104208	-0.697603262097823	1.3665536689472642	0.6835790280718094	0.6427398957208083	-0.8382741303627569	2.0906465539027286	-0.9566344578274076	-0.3831692497897465	-0.8838829042231686	-0.07186513157703663
0.655310621242485	-0.6658548462190016	1.4079629779458167	0.6690228391875616	0.6806166559902327	-0.7993183639389034	2.0408811862704317	-1.0031090073794124	-0.390280183413883	-0.97324604842716	-0.17006254162072754
0.6593186372745491	-0.6303728572043851	1.442579693260225	0.6565808415437054	0.7182153340856582	-0.7625057926715583	1.9871282544471671	-1.0440695330828236	-0.39713141392581097	-1.0629693412641452	-0.2642430073838927
0.6633266533066132	-0.5912910923892661	1.4699790959348245	0.6460067950085752	0.7557976561010701	-0.7279955422467886	1.929654904998283	-1.0792119703157632	-0.40346492674532014	-1.152555210158815	-0.3540174768172861
0.6673346693386774	-0.5487753458397027	1.4898174232110706	0.6370159622741216	0.793615163212959	-0.6959404784470568	1.868745068546929	-1.1082774743029182	-0.4090340946646264	-1.2414934145245313	-0.4390455173517048
0.6713426853707415	-0.5030226622161583	1.5018359634475005	0.6292906661949902	0.8319039203973508	-0.6664851991799168	1.8046964626162474	-1.1310554627396532	-0.413609202888534	-1.3292652817868593	-0.5190368320229284
0.6753507014028056	-0.45426025049312113	1.5058637493518343	0.6224865050437447	0.870879454623333	-0.6397638615043766	1.7378175275060805	-1.1473862334301983	-0.4169825786715496	-1.4153481923710596	-0.5937523108847972
0.6793587174348698	-0.40274404905312056	1.5018188258195675	0.6162390966037838	0.9107320266824065	-0.6158978630978713	1.6684243357683626	-1.1571631302510745	-0.41897322342580146	-1.4992202667878072	-0.6630046198305842
0.6833667334669339	-0.34875693747401293	1.4897080951687882	0.61017120872247	0.9516223356068635	-0.5949934049175615	1.5968375150878154	-1.160334231663034	-0.41943085789499324	-1.5803652007641078	-0.7266583301986556
0.687374749498998	-0.2926065948449403	1.4696257683932243	0.6039001242482279	0.993677746615982	-0.5771389691944422	1.5233792231185743	-1.1569035372795902	-0.4182393054494112	-1.6582771878306342	-0.784629593727374
0.6913827655310621	-0.23462300965797525	1.4417504757382498	0.5970450824933438	1.0369891228777666	-0.5624027540778194	1.4483702111204713	-1.1469316298141548	-0.4153191543462741	-1.7324658631608507	-0.8368853686612672
0.6953907815631263	-0.17515565217148996	1.406341112993539	0.5892346376969119	1.0816083283543119	-0.5508301129312261	1.3721270111338226	-1.1305357922076604	-0.4106296564868446	-1.8024611980184888	-0.8834422042047594
0.6993987975951904	-0.11457032653187471	1.3637315209969307	0.5801137774810553	1.127546453967029	-0.5424410521799737	1.294959278984384	-1.107889562993544	-0.4041698373463673	-1.8678182711427866	-0.9243645921697176
0.7034068136272545	-0.05324572673867815	1.31432411461855	0.5693506509386939	1.1747728027070417	-0.5372278464485717	1.217167322676443	-1.0792217170626974	-0.3959788089198437	-1.9281218419865578	-0.9597628966518305
0.7074148296593187	0.008430272424579577	1.2585825936643138	0.5566427665732809	1.223214651620769	-0.5351528332497614	1.1390398427648751	-1.0448146639843447	-0.38613529429889437	-1.9829906510777437	-0.9897908749621905
0.7114228456913828	0.07006455129578114	1.1970238814883911	0.5417225345160686	1.2727577903598557	-0.5361464514760552	1.0608519081441836	-1.0050022619150176	-0.374756388485626	-2.032081375004907	-1.014642805875185
0.7154308617234469	0.13126286298748222	1.130209447483476	0.5243620448459957	1.3232478177614326	-0.5401055882226401	0.9828631873943865	-0.9601670518390555	-0.3619955949120351	-2.075092167675021	-1.0345502445469914
0.7194388777555111	0.19163408123595582	1.0587361769371606	0.5043769939022656	1.3744921602860793	-0.5468922969114917	0.9053164524112647	-0.9107369243399788	-0.34804019057028673	-2.1117657255363236	-1.0497784271980093
0.7234468937875751	0.2507945211034341	0.9832269559742346	0.4816296925986416	1.4262627596362352	-0.5563329462221084	0.8284363675432304	-0.8571812391721961	-0.3331079844272765	-2.141891822310139	-1.0606223527962568
0.7274549098196392	0.30837227031674047	0.9043211404774385	0.4560311142484639	1.47829936201846	-0.5682178539577121	0.752428573870123	-0.8000064264200241	-0.3174435437118913	-2.1653092682755224	-1.0674025734574615
0.7314629258517034	0.3640114652949234	0.8226650760748239	0.42754196357911634	1.53031332875282	-0.5823014527443227	0.6774790745930637	-0.7397511067985841	-0.3013139706010425	-2.181907260076088	-1.0704607299945172
0.7354709418837675	0.4173764435327688	0.7389028316291358	0.39617277272902357	1.581991877651339	-0.5983030254950646	0.6037539237542178	-0.6769807774472418	-0.28500431772569834	-2.19162609908682	-1.070154873882741
0.7394789579158316	0.46815570313026816	0.6536673013340843	0.36198305336548525	1.633002657075655	-0.6159080380562557	0.5313992166624131	-0.6122821181533311	-0.2688127347619625	-2.1944572692560858	-1.0668546217154005
0.7434869739478958	0.5160656010088684	0.5675718207191803	0.3250795559594503	1.682998550033379	-0.634770084625272	0.4605413764554274	-0.5462569810760846	-0.2530454402073103	-2.1904428786504484	-1.0609361928474368
0.7474949899799599	0.5608537237986875	0.481202429823557	0.2856137070840782	1.731622604168449	-0.6545134486832379	0.39128772717686017	-0.47951613447296976	-0.2380116123563898	-2.179674482275744	-1.0527773851943858
0.751503006012024	0.6023018695238147	0.39511090277709576	0.24377831282700932	1.7785129850196288	-0.6747362686503972	0.32372733958714184	-0.41267283742709027	-0.22401829161032008	-2.1622913167128193	-1.0427525478939577
0.7555110220440882	0.6402285840013913	0.30980864729875435	0.19980363057753245	1.8233078543329213	-0.695014283612227	0.25793213167924434	-0.34633632791649493	-0.2113653827343926	-2.138477989278444	-1.0312276125775035
0.7595190380761523	0.67449120318987	0.22576156047376691	0.15395292223519255	1.8656500822867488	-0.7149051206635537	0.19395820156133473	-0.28110531056074783	-0.2003408406998234	-2.1084616754076277	-1.0185552471749866
0.7635270541082164	0.7049873614006623	0.14338590889736186	0.10651760907108225	1.9051917119010937	-0.7339530720671592	0.1318473660519621	-0.21756153286528038	-0.19121611749828007	-2.072508887392986	-1.005070197343542
0.7675350701402806	0.7316559351015215	0.0630452821704092	0.05781215196644383	1.9415981052538567	-0.751694297908271	0.07162887408126914	-0.15626353963559234	-0.18424194000283473	-2.0309218851984094	-0.9910848806426253
0.7715430861723447	0.7544774027222626	-0.014951350900025247	0.00816878058880993	1.974551713959114	-0.7676623786142001	0.013321259899724991	-0.09774069436872362	-0.17964448076583017	-1.9840348055377934	-0.9768852973831581
0.7755511022044088	0.7734736121234838	-0.09035047390896081	-0.042067808603082554	2.0037554301705045	-0.7813941319357817	-0.04306570271860428	-0.04248755381074928	-0.17762197478819858	-1.932209588596809	-0.9627273195927931
0.779559118236473	0.7887069588854068	-0.16295375259350345	-0.09254567254388663	2.028935488634746	-0.7924356010485877	-0.09752898749149103	0.009041322495157862	-0.17834182595256168	-1.8758317825787185	-0.9488334157406431
0.7835671342685371	0.800278989987273	-0.232616692492663	-0.14291065674178258	2.04984390451075	-0.8003481145692398	-0.15007028891028434	0.05643605190032008	-0.181938237158976	-1.8153063046616529	-0.9353898637686419
0.7875751503006012	0.8083284584535803	-0.2992462731566878	-0.19281115448159505	2.066260445284395	-0.8047143156772005	-0.20069402894336735	0.09933552945706715	-0.18851038839951337	-1.751053233039462	-0.9225444986398735
0.7915831663326653	0.8130288648357739	-0.36279762548164224	-0.24190251322493292	2.077994147682749	-0.8051440563000252	-0.24940544553597171	0.1374308908076348	-0.19812117720476363	-1.683503698642093	-0.9104050331333869
0.7955911823647295	0.8145855307010703	-0.4232698355321633	-0.2898510269011211	2.084884401616452	-0.8012800535045348	-0.29620881145683303	0.170468288480003	-0.21079652622798245	-1.6130959371361	-0.8990379821245216
0.7995991983967936	0.8132322573790234	-0.4807009735904975	-0.3363374691009104	2.08680163251926	-0.7928032088099974	-0.34110583103661374	0.1982509443204487	-0.22652525332589374	-1.5402715522059212	-0.8884682112577169
0.8036072144288577	0.8092276298856705	-0.5351624608914503	-0.3810601387256563	2.083647620757283	-0.7794374970036168	-0.3840942600445419	0.220640453000305	-0.24525949046453002	-1.4654720302879898	-0.8786791209419758
0.8076152304609219	0.8028510310743925	-0.5867528983429212	-0.4237374058508446	2.075355501886792	-0.7609543390275837	-0.42516679028277726	0.23755732427641263	-0.2669156292317971	-1.3891355352964323	-0.8696134661968541
0.811623246492986	0.7943984345803106	-0.635591491278907	-0.46410976091536726	2.061889494383953	-0.7371763833934859	-0.4643102354116518	0.2489807646770911	-0.29137576277764693	-1.311693999896796	-0.8611748022836803
0.8156312625250501	0.7841780470185694	-0.6818112117546863	-0.5019413843821754	2.043244402083481	-0.7079806320835356	-0.5015050480739182	0.25494771223574775	-0.31848958672517125	-1.2335705180231626	-0.8532295355150241
0.8196392785571143	0.7725058702103372	-0.7255518449046833	-0.5370212663356079	2.019444937068551	-0.6733008596949447	-0.5367251906401458	0.25555115050911564	-0.34807671509491156	-1.155177032060622	-0.8456095483875263
0.8236472945891784	0.7597012530397824	-0.7669530683028978	-0.5691639157687258	1.9905449053578914	-0.6331292883176463	-0.5699383729877385	0.2509377401097475	-0.37992936164928276	-1.0769122978737982	-0.8381153584635296
0.8276553106212425	0.7460825000312699	-0.8061477129878392	-0.5982097073397069	1.9566262927168208	-0.5875174949301326	-0.6011066608495536	0.2413048170799807	-0.4138153323779515	-0.9991601020573336	-0.8305197614549044
0.8316633266533067	0.7319626000548458	-0.8432553517711855	-0.6240249189993696	1.9177982816151589	-0.5365765425697208	-0.6301874476780921	0.22689681738550083	-0.44948127118466336	-0.9222876987639574	-0.8225719009357472
0.8356713426853707	0.717645133921402	-0.8783763546182755	-0.646501517062325	1.8741962231468567	-0.48047634080355334	-0.6571347719712394	0.2080011953871995	-0.486656098267619	-0.8466444285069092	-0.8140017001996476
0.8396793587174348	0.7034204142327377	-0.9115865422940971	-0.6655567460497703	1.825980580019837	-0.41944425473403923	-0.6819009509402232	0.18494391117073225	-0.5250545792617735	-0.7725604786299924	-0.804524586120601
0.843687374749499	0.689561904925404	-0.9429325581887061	-0.6811325790917722	1.7733358489327755	-0.35376299458502775	-0.70443849064362	0.15808456692419084	-0.5643809629677534	-0.7003457447923405	-0.7938464305780047
0.8476953907815631	0.6763229617026122	-0.9724280644055923	-0.6931950810333308	1.716469463180382	-0.2837678295391818	-0.7247022226517994	0.1278112760499206	-0.6043326264427668	-0.6302887548304641	-0.7816686321322294
0.8517034068136272	0.6639339281807036	-1.00005085200841	-0.7017337308961772	1.6556106695443875	-0.20984317968671296	-0.7426516083321086	0.09453535031896422	-0.644603668363213	-0.5626556206428815	-0.7676932592173203
0.8557114228456913	0.652599616255657	-1.0257409370282098	-0.7067607433121146	1.591009367764469	-0.13241864850806667	-0.7582531443268345	0.05868589011814371	-0.6848883948483997	-0.497688990100821	-0.7516281761440249
0.8597194388777555	0.642497193059673	-1.0493996937452676	-0.708310420305818	1.5229348964158147	-0.05196456511392992	-0.771482797069192	0.02070436074398511	-0.7248846462912275	-0.43560697913990093	-0.7331920746373557
0.8637274549098196	0.6337744910315262	-1.0708900552423903	-0.706438555731141	1.4516747460547437	0.031012889569228073	-0.7823283905319649	-0.018960766141081154	-0.7642969190754608	-0.3766020737689166	-0.7121193363942444
0.8677354709418837	0.6265487521335511	-1.090037788695551	-0.7012219051312543	1.377533179162876	0.11597689536492584	-0.7907918700477233	-0.0598592322131859	-0.8028392422399689	-0.3208400023118313	-0.6881646561363479
0.8717434869739479	0.6209058121427148	-1.1066338297809046	-0.692757724173122	1.3008297367772128	0.20236546555141902	-0.7968913661190764	-0.10154400652418247	-0.8402377760191339	-0.2684585892952614	-0.6611073597249507
0.875751503006012	0.6168997262191499	-1.1204376374259375	-0.6811633694606074	1.221897613712028	0.2895971014916075	-0.8006629857045354	-0.14357603507392144	-0.8762331065611357	-0.21956661349076956	-0.6307553579545414
0.8797595190380761	0.6145528325794045	-1.1311815074302625	-0.6665759467932807	1.1410818878558862	0.3770765529343938	-0.8021622644787532	-0.18552867606829804	-0.9105822187974619	-0.17424270319129279	-0.5969486834906561
0.8837675350701403	0.6138562470169244	-1.1385757617513872	-0.6491519841120238	1.058737593989537	0.46420061106888044	-0.8014652218879635	-0.22699178059023545	-0.9430601371892802	-0.13253431132495677	-0.5595625658989524
0.8877755511022044	0.6147707771465742	-1.142314710011346	-0.629067099719947	0.9752276386818672	0.5503638659043392	-0.7986689712219435	-0.2675753883088766	-0.9734612316844742	-0.09445682099849514	-0.5185100076554431
0.8917835671342685	0.6172282415232572	-1.1420832615310577	-0.6065156311047039	0.8909205597942981	0.634964364955951	-0.7938918490858244	-0.30691301775827945	-1.0016001934604695	-0.059992838078464124	-0.47374383226249533
0.8957915831663327	0.6211331751175156	-1.1375640504064914	-0.581710185983769	0.8061881416336663	0.7174091162854882	-0.787273042186091	-0.34466454032079796	-1.0273126916906385	-0.02909173109329608	-0.42525818395677717
0.8997995991983968	0.6263648989527437	-1.1284449232216187	-0.5548810751644621	0.721402904490631	0.797119385421556	-0.778971703791622	-0.3805186360566113	-1.0504557284639606	-0.0016694797914440878	-0.37308946682770233
0.9038076152304609	0.6327799279648659	-1.114426629303043	-0.5262755865207481	0.6369354948272068	0.8735357423171785	-0.7691655670958502	-0.41419483765947057	-1.0709077139446435	0.022391108060925743	-0.31731671932376637
0.9078156312625251	0.640214687304066	-1.0952305472412154	-0.4961570608535722	0.5531520093817962	0.946122821061262	-0.7580490774700152	-0.4454451758552312	-1.088568287752055	0.04323975668636921	-0.2580614279793758
0.9118236472945892	0.6484885033547467	-1.0706062789296784	-0.4648037335859672	0.4704112926128773	1.0143737613371993	-0.7458310797382333	-0.47405544530456867	-1.103357915284605	0.06105761160853375	-0.19548679163228655
0.9158316633266533	0.6574068317301891	-1.0403389437108437	-0.4325073110669837	0.38906225190766036	1.0778143064404162	-0.732732109621016	-0.4998461143875287	-1.1152172892632701	0.0760556209002762	-0.12979645432477674
0.9198396793587175	0.6667646804598638	-1.0042560103708296	-0.39957125659459375	0.3094412385905334	1.1360065378877815	-0.718981349924622	-0.5226729050569329	-1.1241065671388657	0.08847238352084524	-0.06123273141127247
0.9238476953907816	0.6763501826184695	-0.9622335136036398	-0.3663087689520394	0.23186954478526717	1.188552231176934	-0.7048133215000116	-0.5424270702342098	-1.130004474248293	0.09857145443498998	0.009925640929555557
0.9278557114228457	0.6859482688632401	-0.9142015139748262	-0.3330404450833963	0.1566510664858739	1.2350958210270568	-0.6904643861360646	-0.5590353960327206	-1.1329073008220494	0.10663811229046383	0.08336619760237805
0.9318637274549099	0.6953443868903028	-0.8601486760709612	-0.30009162827924807	0.08407018171338268	1.2753269674418684	-0.6761691431578322	-0.572459954540296	-1.132827818284111	0.1129756125100741	0.1587458384924605
0.935871743486974	0.7043282118499028	-0.800125858051335	-0.2677894536416954	0.01438988938979858	1.308982716209807	-0.6621568034439257	-0.5826976301432345	-1.129794136928283	0.11790096612608564	0.23569428140230017
0.9398797595190381	0.7126972894423126	-0.734248626773562	-0.23645961336620583	-0.05214975037401978	1.3358492490634089	-0.6486476238360634	-0.5897794386491718	-1.12384852321302	0.12174030191072018	0.3138178282865875
0.9438877755511023	0.7202605519210054	-0.6626986355330173	-0.20642287521530878	-0.11533284035703474	1.3557632197616745	-0.6358494815730662	-0.5937696540299338	-1.11504619081948	0.12482388568968064	0.3927033969655901
0.9478957915831663	0.7268416467196706	-0.5857238256764037	-0.1779913981532741	-0.17496850826786103	1.3686126729659362	-0.6239546626277988	-0.594764752753802	-1.1034540755036135	0.12748088553479087	0.4719227691010686
0.9519038076152304	0.7322820180407363	-0.5036374383292649	-0.1514648991433974	-0.23089138923421829	1.3743375431027762	-0.6131369299376459	-0.5928921807252032	-1.0891495998785337	0.13003398422629597	0.5510370044668569
0.9559118236472945	0.7364436836156184	-0.4168158476080757	-0.12712673426310483	-0.2829617209055889	1.3729297306118395	-0.6035489278550367	-0.5883089431201446	-1.0722194308109803	0.13279395042866077	0.6296009713913236
0.9599198396793587	0.7392116520576355	-0.32569525136430927	-0.10523996525780702	-0.3310650534613171	1.364432753232232	-0.5953199681241423	-0.5812000132106929	-1.0527582293041937	0.13605428699501773	0.7071679436381791
0.9639278557114228	0.7404959308232977	-0.23076727914567088	-0.08604348913968031	-0.37511158705371045	1.3489409704557846	-0.5885542307753739	-0.5717765529016214	-1.0308673907344208	0.14008607836785553	0.7832942148676899
0.9679358717434869	0.7402330807760913	-0.1325735991093321	-0.06974831317414186	-0.4150351592135965	1.3265983801250174	-0.583329401003798	-0.560273935410895	-1.006653772233434	0.14513315895853846	0.8575436831223597
0.9719438877755511	0.738387280658384	-0.03169962558588355	-0.05653406034993529	-0.45079191416514713	1.2975969875153917	-0.5796957508431664	-0.5469495595183148	-0.9802284039409459	0.1514077205754014	0.9294923594480586
0.9759519038076152	0.7349508733193157	0.0712325535630566	-0.0465457910055617	-0.48235869452050695	1.2621747492271709	-0.57767566272338	-0.5320804452299535	-0.9517051818126181	0.15908646947211727	0.9987327567327727
0.9799599198396793	0.729944375165844	0.1755718960854801	-0.03989122454287502	-0.5097312031688179	1.2206130969022326	-0.5772635812226249	-0.5159606026398906	-0.9211995416315094	0.1683074325801119	1.064878117061889
0.9839679358717435	0.7234159407982446	0.28064662586082934	-0.03663844101392542	-0.5329219890976297	1.1732340492199982	-0.5784263698525265	-0.4988981692233615	-0.8888271167496644	0.17916749827342862	1.1275664382959194
0.9879759519038076	0.715440285914599	0.38577280162317273	-0.03681413580066866	-0.5519583151974904	1.1203969248199512	-0.5811040418271014	-0.4812123157011634	-0.854702385747783	0.19172076001049396	1.1864642631231745
0.9919839679358717	0.7061170830389865	0.4902630760896474	-0.04040249167064212	-0.5668799686697532	1.0624946737114684	-0.5852108276605005	-0.46322992683596537	-0.81893732046439	0.20597771192476705	1.2412701964812474
0.9959919839679359	0.695568856135752	0.5934354865403134	-0.047344721310959605	-0.5777370754109852	0.9999498502903147	-0.5906365382197367	-0.4452820708508439	-0.7816400494928756	0.22190532449724612	1.2917181199390948
1.0	0.6839384113910938	0.6946221201225649	-0.05753932021928432	-0.5845879786743848	0.9332102571724918	-0.5972481795392742	-0.4277002793321656	-0.7429135570265581	0.2394280064996601	1.3375800743553508


==> Data/gp_samples1.0.dat <==
x y1 y2 y3 y4 y5 y6 y7 y8 y9 y10
-1.0	-0.8105831220439474	0.18796354554315162	0.6407012864691649	1.195652667032463	0.10284303481526694	0.7305836497395813	0.2987130970168535	-1.7869192998502175	-0.24899702940098084	0.43264314110588725
-0.9959919839679359	-0.8106953018374411	0.19288517906769112	0.6379154431252932	1.193539008882226	0.10168393101294128	0.7245529445788929	0.2986983619632288	-1.7835247313569331	-0.2519105637680928	0.4362205187576427
-0.9919839679358717	-0.8107821902868568	0.19778913201701212	0.6351348640003835	1.1914045076795612	0.100520518416751	0.7184960274359288	0.2986533346889297	-1.7800786537739846	-0.25483557717130134	0.43979809490437144
-0.9879759519038076	-0.8108435182903928	0.20267518846428173	0.6323593791167391	1.189249303451163	0.09935309833242198	0.7124129555403976	0.29857799684405495	-1.7765810595206215	-0.25777170139443834	0.44337582325841873
-0.9839679358717435	-0.8108790178972167	0.20754313300877314	0.6295888157841086	1.1870735377146204	0.09818197144064315	0.706303787316169	0.2984723333901495	-1.7730319435198088	-0.2607185675518679	0.4469536606557453
-0.9799599198396793	-0.8108884223512298	0.21239275077967554	0.6268229986270591	1.184877353443931	0.0970074377480234	0.7001685823820416	0.298336332602875	-1.7694313032220959	-0.2636758061435355	0.45053156704776853
-0.9759519038076152	-0.8108714661347668	0.21722382744003224	0.6240617496127651	1.1826608950345356	0.09582979653833702	0.6940074015524489	0.29816998607410355	-1.7657791386294335	-0.26664304710996223	0.45410950549226936
-0.9719438877755511	-0.8108278850122276	0.22203614919081024	0.6213048880792115	1.1804243082678838	0.09464934632406702	0.687820306838106	0.2979732887134347	-1.7620754523189308	-0.26961991988717593	0.4576874421433694
-0.9679358717434869	-0.8107574160736314	0.22682950277510444	0.6185522307638057	1.1781677402755404	0.09346638479825506	0.6816073614465951	0.2977462387491375	-1.7583202494665526	-0.27260605346156785	0.46126534624058285
-0.9639278557114228	-0.8106597977780847	0.23160367548248004	0.6158035918323969	1.1758913395028452	0.09228120878666696	0.6753686297828893	0.29748883772851864	-1.7545135378707473	-0.2756010764246672	0.4648431900969474
-0.9599198396793587	-0.8105347699971585	0.2363584551534561	0.6130587829086955	1.173595255672134	0.09109411420028259	0.6691041774498158	0.29720109051771815	-1.7506553279760046	-0.27860461702782235	0.4684209490862403
-0.9559118236472945	-0.8103820740581634	0.24109363018413374	0.6103176131040947	1.1712796397455356	0.08990539598811863	0.6628140712484571	0.2968830053009355	-1.7467456328963362	-0.28161630323678116	0.47199860162928314
-0.9519038076152304	-0.8102014527873187	0.24580898953097166	0.6075798890478838	1.1689446438873514	0.08871534809039273	0.6564983791784915	0.296534593579086	-1.7427844684386744	-0.2846357627861588	0.47557612917934255
-0.9478957915831663	-0.8099926505528044	0.25050432271571244	0.6048454149178549	1.1665904214260336	0.08752426339203759	0.6501571704384698	0.2961558701678916	-1.7387718531261864	-0.28766262323378594	0.47915351620663105
-0.9438877755511023	-0.8097554133076924	0.25517941983046205	0.6021139924712967	1.1642171268157682	0.08633243367657306	0.6437905154260319	0.2957468531954062	-1.7347078082214966	-0.2906965120149261	0.4827307501819145
-0.9398797595190381	-0.8094894886327448	0.25983407154292654	0.5993854210763715	1.1618249155976783	0.08514014958034438	0.6373984857380598	0.2953075640989799	-1.730592357749814	-0.2937370564963548	0.48630782155923347
-0.935871743486974	-0.8091946257790774	0.2644680691018067	0.5966594977438727	1.1594139443606584	0.08394770054713489	0.6309811541707685	0.29483802762166245	-1.7264255285219583	-0.29678388403028944	0.48988472375774134
-0.9318637274549099	-0.8088705757106744	0.26908120434235594	0.5939360171593583	1.1569843707018486	0.08275537478316071	0.6245385947197342	0.29433827180805033	-1.7222073501572828	-0.2998366220081622	0.49346145314267065
-0.9278557114228457	-0.8085170911467542	0.27367326969210193	0.5912147717156557	1.154536353186764	0.08156345921245527	0.6180708825798598	0.2938083279995792	-1.7179378551064837	-0.3028948979142263	0.49703800900543005
-0.9238476953907816	-0.8081339266039711	0.27824405817673586	0.5884955515457362	1.1520700513090891	0.08037223943265154	0.6115780941452764	0.2932482308292642	-1.7136170786742986	-0.30595833937898664	0.5006143935428415
-0.9198396793587175	-0.8077208384384531	0.2827933634261713	0.5857781445559516	1.1495856254501493	0.07918199967116914	0.6050603070091829	0.29265801821589255	-1.7092450590420813	-0.3090265742324462	0.5041906118355238
-0.9158316633266533	-0.8072775848876621	0.2873209796807752	0.5830623364596336	1.1470832368380723	0.07799302274181398	0.598517599963621	0.2920377313576699	-1.7048218372902542	-0.31209923055715877	0.50776667182543
-0.9118236472945892	-0.8068039261120737	0.2918267017977732	0.5803479108110469	1.1445630475066515	0.07680559000179749	0.591950052999187	0.291387414725325	-1.7003474574206292	-0.31517593674107963	0.5113425842925468
-0.9078156312625251	-0.8062996242366668	0.296310325257832	0.5776346490396962	1.142025220253921	0.07561998130918261	0.5853577473046799	0.2907071160546749	-1.6958219663785954	-0.3182563215302056	0.5149183628307628
-0.9038076152304609	-0.8057644433922161	0.3007716461718203	0.5749223304849803	1.1394699186004593	0.07443647498076356	0.5787407652666855	0.2899968863386556	-1.6912454140751656	-0.3213400140809951	0.5184940238229147
-0.8997995991983968	-0.8051981497563823	0.30521046128775076	0.5722107324311908	1.1368973067474297	0.07325534775038611	0.572099190469096	0.28925677981882036	-1.6866178534088792	-0.3244266440125604	0.5220695864150188
-0.8957915831663327	-0.8046005115945891	0.3096265679979054	0.5694996301428499	1.134307549534371	0.07207687472771526	0.5654331076925655	0.28848685397631046	-1.6819393402875538	-0.3275158414586229	0.5256450724896969
-0.8917835671342685	-0.8039712993006841	0.31401976434614504	0.5667887969003842	1.1317008123967534	0.07090132935745656	0.5587426029139015	0.28768716952230183	-1.6772099336498831	-0.3306072371192235	0.5292205066388042
-0.8877755511022044	-0.8033102854373728	0.31838984903540646	0.5640780040361305	1.129077261323308	0.06972898337903789	0.5520277633053907	0.2868577903879316	-1.6724296954868754	-0.3337004623121795	0.5327959161352693
-0.8837675350701403	-0.8026172447764216	0.3227366214353873	0.5613670209706678	1.1264370628131455	0.06856010678675764	0.5452886772340609	0.28599878371370885	-1.667598690863125	-0.33679514902427937	0.5363713309041547
-0.8797595190380761	-0.8018919543386203	0.3270598815904215	0.5586556152494729	1.123780383832677	0.06739496779040567	0.5385254342608777	0.2851102198384141	-1.6627169879379162	-0.3398909299622079	0.5399467834929456
-0.875751503006012	-0.8011341934334991	0.33135943022754594	0.5559435525798947	1.1211073917723469	0.06623383277636292	0.531738125139876	0.284192172287491	-1.6577846579861495	-0.34298743860319286	0.5435223090410796
-0.8717434869739479	-0.8003437436987928	0.33563506876476085	0.5532305968684427	1.1184182544031929	0.06507696626918562	0.524926841817226	0.28324471776093546	-1.6528017754190907	-0.3460843092453659	0.5470979452487233
-0.8677354709418837	-0.7995203891396435	0.3398865993194842	0.5505165102583855	1.115713139833246	0.0639246308936797	0.5180916774302347	0.2822679361206871	-1.6477684178049314	-0.34918117705782864	0.5506737323448077
-0.8637274549098196	-0.798663916167538	0.34411382471720203	0.5478010531676563	1.1129922164637827	0.06277708733747109	0.5112327263062805	0.28126191037752685	-1.6426846658891618	-0.3522776781304174	0.554249713054331
-0.8597194388777555	-0.7977741136389706	0.34831654850031585	0.5450839843270567	1.1102556529454402	0.061634594314077376	0.5043500839616833	0.2802267266774857	-1.6375506036147465	-0.3553734495231577	0.5578259325649411
-0.8557114228456913	-0.7968507728938256	0.35249457493718783	0.5423650608187619	1.107503618134213	0.06049740852648586	0.49744384710050843	0.27916247428777075	-1.6323663181420998	-0.35846812931540123	0.5614024384928038
-0.8517034068136272	-0.7958936877934737	0.35664770903138515	0.5396440381151141	1.1047362810473382	0.05936578463124343	0.490514113613304	0.2780692455822117	-1.627131899868856	-0.3615613566546378	0.5649792808477724
-0.8476953907815631	-0.7949026547585731	0.3607757565311242	0.5369206701177069	1.1019538108190854	0.058239975203063156	0.4835609825757731	0.2769471360262343	-1.6218474424494278	-0.3646527718049746	0.5685565119978641
-0.843687374749499	-0.7938774728065722	0.36487852393891557	0.5341947091967525	1.0991563766564638	0.05712023069995237	0.4765845542473793	0.2757962441613656	-1.6165130428143495	-0.3677420161952751	0.5721341866330579
-0.8396793587174348	-0.7928179435889036	0.36895581852141024	0.5314659062307272	1.0963441477948592	0.05600679942886701	0.4695849300698855	0.27461667158927633	-1.6111288011893985	-0.3708287324669509	0.5757123617284227
-0.8356713426853707	-0.7917238714278669	0.3730074483194479	0.5287340106462932	1.093517293453614	0.054899927511896825	0.46256221266582714	0.27340852295536544	-1.6056948211144912	-0.3739125645213988	0.5792910965065867
-0.8316633266533067	-0.7905950633531909	0.3770332221583073	0.5259987704584891	1.0906759827915637	0.05379985885298578	0.4555165058369181	0.2721719059318934	-1.6002112094623466	-0.3769931575670756	0.5828704523995603
-0.8276553106212425	-0.7894313291382689	0.3810329496581605	0.5232599323111861	1.0878203848625423	0.05270683510519181	0.44844791456238964	0.2709069312006685	-1.5946780764569133	-0.38007015816620454	0.5864504930099227
-0.8236472945891784	-0.7882324813360638	0.3850064412447286	0.5205172415178061	1.0849506685708696	0.051621095638490475	0.44135654499726384	0.26961371243529336	-1.5890955356915566	-0.38314321428110604	0.5900312840713845
-0.8196392785571143	-0.7869983353146738	0.3889535081601422	0.5177704421022955	1.082067002626835	0.050542877508125916	0.4342425044705587	0.268292366282976	-1.583463704146996	-0.38621197532014484	0.5936128934087371
-0.8156312625250501	-0.7857287092925522	0.39287396247400463	0.5150192768403502	1.0791695555021885	0.049472415423513244	0.42710590148342664	0.26694301234591217	-1.577782702208994	-0.38927609218328896	0.5971953908972006
-0.811623246492986	-0.7844234243733791	0.3967676170946584	0.5122634873008888	1.0762584953856533	0.048409941717696074	0.4199468457072263	0.2655657731622454	-1.572052653685784	-0.3923352173072718	0.6007788484211838
-0.8076152304609219	-0.7830823045805739	0.4006342857806554	0.5095028138877673	1.0733339901384742	0.04735568631736257	0.41276544798152626	0.26416077418660916	-1.5662736858252397	-0.3953890047103517	0.6043633398324648
-0.8036072144288577	-0.7817051768914466	0.40447378315242943	0.5067369958817323	1.0703962072500106	0.04630987671342343	0.4055618203120419	0.2627281437702593	-1.560445929331775	-0.3984371100366631	0.6079489409078082
-0.7995991983967936	-0.7802918712709794	0.40828592470417197	0.5039657714826061	1.067445313793394	0.04527273793215518	0.3983360758685049	0.26126801314080145	-1.5545695183829724	-0.40147919060015125	0.6115357293060278
-0.7955911823647295	-0.7788422207052349	0.41207052681590967	0.5011888778517016	1.0644814763812545	0.04424449250691153	0.3910883289824647	0.2597805163815202	-1.548644590645934	-0.4045149054280867	0.6151237845245098
-0.7915831663326653	-0.7773560612343825	0.41582740676578406	0.49840605115445924	1.061504861121538	0.04322536045040615	0.3838186951450228	0.2582657904103168	-1.5426712872933488	-0.40754391530415085	0.6187131878552063
-0.7875751503006012	-0.7758332319853405	0.4195563827425318	0.49561702660330365	1.0585156335734196	0.04221555922756926	0.3765272910044987	0.2567239749582609	-1.5366497530192744	-0.4105658828110885	0.6223040223401145
-0.7835671342685371	-0.7742735752040252	0.4232572738581653	0.492821538500714	1.0555139587033293	0.041215303728980975	0.36921423436402884	0.255155212547764	-1.530580136054624	-0.41358047237292106	0.6258963727262515
-0.779559118236473	-0.7726769362872035	0.42692990016085314	0.4900193202825032	1.0525000008411054	0.040224806244883664	0.36187964417909657	0.25355964847037993	-1.524462588182358	-0.4165873502967133	0.6294903254201395
-0.7755511022044088	-0.7710431638139421	0.4305740826479982	0.48721010456130226	1.0494739236362827	0.03924427643977588	0.3545236405549952	0.2519374307642398	-1.5182972647523694	-0.41958618481389043	0.633085968441813
-0.7715430861723447	-0.7693721095766495	0.4341896432795139	0.4843936231702428	1.0464358900145327	0.03827392132758985	0.34714634474422207	0.2502887101911281	-1.512084324696066	-0.42257664612109763	0.6366833913783619
-0.7675350701402806	-0.7676636286117036	0.4377764049912962	0.4815696072068357	1.043386062134267	0.03731394524745483	0.339747879143805	0.24861364021320595	-1.5058239305406358	-0.42555840642059795	0.640282685337023
-0.7635270541082164	-0.7659175792296603	0.4413341917088907	0.47873778707703807	1.0403246013434158	0.036364549840047944	0.33232836729256027	0.24691237696938945	-1.499516248422997	-0.4285311399602026	0.6438839428978324
-0.7595190380761523	-0.7641338230450394	0.44486282836135294	0.4758978925395059	1.0372516681363955	0.03542593402453454	0.3248879338682823	0.24518507925138877	-1.4931614481034248	-0.43149452307272884	0.6474872580658529
-0.7555110220440882	-0.7623122250056796	0.4483621408953014	0.4730496527500262	1.0341674221112773	0.03449829397609952	0.31742670468486495	0.24343190847941568	-1.4867597029788504	-0.4344482342149803	0.6510927262229911
-0.751503006012024	-0.7604526534216604	0.4518319562891602	0.4701927963061244	1.0310720219271687	0.03358182310407118	0.30994480668935454	0.24165302867756627	-1.4803111900958277	-0.43739195400624414	0.6547004440794131
-0.7474949899799599	-0.7585549799937837	0.455272102567591	0.46732705129184127	1.0279656252618217	0.03267671203063889	0.3024423679589342	0.23984860644888578	-1.4738160901631618	-0.4403253652663011	0.6583105096245776
-0.7434869739478958	-0.7566190798416129	0.4586824088161117	0.4644521453226749	1.0248483887694766	0.03178314857016585	0.29491951769783975	0.23801881095012237	-1.4672745875641975	-0.44324815305294313	0.6619230220778959
-0.7394789579158316	-0.754644831531061	0.4620627051959004	0.46156780559068317	1.0217204680389609	0.030901317709097837	0.28737638623420675	0.23616381386617752	-1.4606868703687568	-0.4461600046989939	0.6655380818390344
-0.7354709418837675	-0.752632117101526	0.46541282295878167	0.4586737589097402	1.0185820175520448	0.030031401586469077	0.27981310501684925	0.23428378938425942	-1.454053130344729	-0.44906060984882834	0.669155790437873
-0.7314629258517034	-0.7505808220925677	0.46873259446239457	0.4557697317609439	1.0154331906420757	0.029173579475005783	0.2722298066119696	0.23237891416774714	-1.4473735629693005	-0.4519496604943855	0.6727762504841317
-0.7274549098196392	-0.7484908355701217	0.4720218531855389	0.45285545033816715	1.0122741394528978	0.028328027762828153	0.2646266246997994	0.23044936732977217	-1.4406483674398238	-0.4548268510106724	0.6763995656166821
-0.7234468937875751	-0.746362050152245	0.4752804337436978	0.4499306405937499	1.0091050148980687	0.027494919935751264	0.25700369407117213	0.22849533040652514	-1.4338777466843224	-0.45769187819075235	0.6800258404525538
-0.7194388777555111	-0.7441943620343898	0.4785081719047345	0.44699502828432475	1.0059259666203886	0.02667442656018523	0.24936115062402633	0.22651698733029457	-1.4270619073716218	-0.46054444128021593	0.6836551805356523
-0.7154308617234469	-0.741987671014202	0.4817049046047603	0.44404833901677315	1.0027371429517498	0.02586671526663474	0.24169913135983978	0.22451452440224476	-1.4202010599211055	-0.46338424201112943	0.6872876922852025
-0.7114228456913828	-0.7397418805158373	0.4848704699641713	0.44109029829430557	0.9995386908733196	0.025071950733798393	0.23401777437999619	0.2224881302649408	-1.4132954185120938	-0.46621098463545696	0.6909234829439285
-0.7074148296593187	-0.7374568976137937	0.48800470730385126	0.4381206315626609	0.9963307559760697	0.024290294673267297	0.22631721888208126	0.2204379958746273	-1.4063452010928323	-0.46902437595795315	0.6945626605259879
-0.7034068136272545	-0.7351326330562542	0.4911074571615378	0.43513906425642	0.99311348242166	0.02352190581482315	0.21859760515611054	0.2183643144732684	-1.3993506293890958	-0.4718241253685224	0.6982053337646714
-0.6993987975951904	-0.7327690012879372	0.49417856130834864	0.4321453218454284	0.9898870129036914	0.0227669398923353	0.21085907458068845	0.21626728156035652	-1.3923119289123942	-0.4746099448740419	0.7018516120598836
-0.6953907815631263	-0.7303659204724495	0.49721786276546537	0.42913912988132247	0.9866514886093368	0.022025549630256384	0.203101769619098	0.21414709486449707	-1.3852293289677837	-0.47738154912964376	0.7055016054254176
-0.6913827655310621	-0.7279233125141386	0.5002252058209712	0.4261202140441541	0.9834070491813625	0.021297884730715963	0.19532583381532162	0.21200395431477673	-1.3781030626612711	-0.4801386554694549	0.709155424436039
-0.687374749498998	-0.7254411030794401	0.5032004360468396	0.42308830018910915	0.9801538326805492	0.02058409186121145	0.18753141178999308	0.20983806201192215	-1.3709333669068136	-0.4828809839367898	0.7128131801743919
-0.6833667334669339	-0.7229192216177175	0.5061434003160712	0.4200431143933131	0.9768919755485267	0.019884314642895515	0.17971864923628023	0.2076496221992571	-1.3637204824329048	-0.4856082573137949	0.716474984177742
-0.6793587174348698	-0.7203576013815898	0.5090539468199735	0.4169843830027203	0.9736216125710279	0.019198693639458964	0.1718876929156989	0.20543884123346495	-1.3564646537887457	-0.48832020115054037	0.7201409483845709
-0.6753507014028056	-0.7177561794467431	0.5119319250855828	0.4139118326790801	0.9703428768415787	0.01852736634660807	0.1640386906538576	0.2032059275551642	-1.3491661293499941	-0.4910165437935571	0.7238111850810346
-0.6713426853707415	-0.7151148967312249	0.5147771859932225	0.4108251904469754	0.967055899725629	0.01787046718213505	0.15617179133613338	0.20095109165930422	-1.3418251613240901	-0.49369701641381686	0.7274858068473021
-0.6673346693386774	-0.7124336980142143	0.5175895817941947	0.4077241837409282	0.9637608108251383	0.017228127476580514	0.14828714490327854	0.19867454606538879	-1.3344420057551514	-0.4963613530341526	0.7311649265037864
-0.6633266533066132	-0.709712531954269	0.5203689661286016	0.40460854045256617	0.960457737943624	0.016600475464486238	0.14038490234695863	0.19637650528753445	-1.3270169225284363	-0.49900929055611615	0.7348486570572832
-0.6593186372745491	-0.7069513511070417	0.5231151940432932	0.40147798897784603	0.957146807051685	0.01598763627623684	0.13246521570522105	0.19405718580437184	-1.3195501753743695	-0.5016405687862723	0.7385371116470314
-0.655310621242485	-0.7041501119424664	0.5258281220099358	0.39833225826432717	0.9538281422530068	0.015389731930488594	0.1245282380578952	0.1917168060287961	-1.3120420318721244	-0.504254930461926	0.7422304034907082
-0.6513026052104208	-0.7013087748614094	0.5285076079431988	0.3951710778584911	0.9505018657508619	0.014806881327183602	0.1165741235219234	0.18935558627757515	-1.3044927634527632	-0.5068521212762819	0.7459286458303749
-0.6472945891783567	-0.6984273042117833	0.5311535112190555	0.39199417795310054	0.9471680978151116	0.014239200241147365	0.10860302724662303	0.18697374874082198	-1.2969026454019237	-0.5094318899030323	0.7496319518783853
-0.6432865731462926	-0.6955056683041202	0.5337656926931925	0.38880128943459347	0.9438269567497205	0.013686801316267743	0.10061510540887984	0.1845715174513389	-1.2892719568620554	-0.5119939880203755	0.7533404347632726
-0.6392785571142284	-0.6925438394266025	0.5363440147195244	0.385592143930506	0.9404785588607933	0.013149794060253153	0.0926105152082725	0.18214911825384103	-1.281600980834197	-0.5145381703344579	0.7570542074756276
-0.6352705410821643	-0.6895417938595475	0.5388883411688098	0.38236647385691935	0.9371230184251411	0.012628284839967691	0.0845894148621283	0.179706778774066	-1.2738900041792929	-0.5170641946022437	0.7607733828139825
-0.6312625250501002	-0.6864995118893454	0.541398537447363	0.37912401246592436	0.933760447659388	0.012122376877340869	0.0765519636005102	0.17724472838777733	-1.2661393176190443	-0.5195718216538062	0.7644980733307144
-0.627254509018036	-0.6834169778218445	0.5438744705158571	0.37586449389309984	0.9303909566896265	0.011632170245849446	0.06849832166113524	0.17476319818966887	-1.2583492157362923	-0.5220608154140434	0.768228391277982
-0.6232464929859719	-0.6802941799951859	0.546316008908215	0.37258765320499704	0.927014653521629	0.011157761867568745	0.060428650284224436	0.17226242096217706	-1.2505199969749274	-0.5245309429238129	0.77196444855371
-0.6192384769539078	-0.6771311107920815	0.5487230227505815	0.36929322644662677	0.923631644011626	0.010699245510790805	0.05234311170728389	0.1697426311442086	-1.2426519636393238	-0.5269819743604892	0.7757063566476348
-0.6152304609218436	-0.673927766651536	0.5510953837803744	0.36598095068894215	0.9202420318376572	0.010256711788206538	0.04424186915981777	0.16720406479979041	-1.234745421893294	-0.5294136830579392	0.7794542265874238
-0.6112224448897795	-0.6706841480800083	0.5534329653654072	0.3626505640763124	0.9168459184715054	0.009830248155648985	0.03612508685797269	0.16464695958664932	-1.2268006817585597	-0.5318258455259163	0.7832081688848853
-0.6072144288577155	-0.6674002596620138	0.5557356425230798	0.3593018058739818	0.9134434031512203	0.009419938911394688	0.02799292999911407	0.16207155472472812	-1.218818057112736	-0.5342182414688735	0.7869682934822789
-0.6032064128256514	-0.6640761100701609	0.5580032919396323	0.3559344165155075	0.910034582854239	0.009025865196020026	0.019845564756333162	0.1594780909646449	-1.210797865686826	-0.5365906538041936	0.7907347096987429
-0.5991983967935872	-0.6607117120746251	0.5602357919894555	0.3525481376501724	0.9066195522711141	0.008648104992809434	0.011683158272888176	0.156866810556104	-1.202740429062222	-0.5389428686798359	0.7945075261768502
-0.5951903807615231	-0.6573070825520556	0.5624330227544554	0.34914271219036563	0.9031984037798529	0.008286733128712037	0.003505878656575093	0.15423795721626324	-1.1946460726672097	-0.5412746754914012	0.7982868508293076
-0.591182364729459	-0.6538622424939139	0.5645948660434633	0.3457178843589259	0.8997712274208771	0.007941821275843457	-0.004686105025968316	0.15159177609806654	-1.1865151257729736	-0.5435858668986122	0.8020727907858116
-0.5871743486973948	-0.6503772170142423	0.5667212054116895	0.3422733997364421	0.8963381108726104	0.007613437953529226	-0.012892622755026555	0.14892851375854732	-1.1783479214890966	-0.5458762388412114	0.805865452340073
-0.5831663326653307	-0.6468520353568631	0.5688119261802123	0.3388090053085054	0.8928991394276999	0.007301648530886278	-0.021113503563638194	0.1462484181271103	-1.170144796758557	-0.548145590554275	0.8096649408970249
-0.5791583166332666	-0.6432867309020036	0.570866915455499	0.33532444951290674	0.8894543959698783	0.007006515229938831	-0.029348575543495303	0.14355173847379799	-1.1619060923522146	-0.550393724582945	0.8134713609202266
-0.5751503006012024	-0.6396813411723493	0.5728860621489525	0.33181948228677527	0.8860039609514736	0.006728097129264926	-0.03759766585091038	0.14083872537754885	-1.153632152862784	-0.552620446796577	0.8172848158794768
-0.5711422845691383	-0.6360359078385219	0.5748692569964785	0.3282938551136504	0.8825479123715732	0.00646645016816978	-0.045860600712850655	0.13810963069445376	-1.1453233266982945	-0.5548255664023063	0.821105408198648
-0.5671342685370742	-0.6323504767239815	0.5768163925780663	0.32474732107048304	0.8790863257548469	0.006221627151382036	-0.05413720543303967	0.1353647075260171	-1.1369799660750322	-0.5570088959580328	0.8249332392037576
-0.56312625250501	-0.6286250978093533	0.5787273633373795	0.32117963487455997	0.8756192741310369	0.00599367775426892	-0.062427304398125966	0.13260421018742946	-1.1286024270099595	-0.5591702513848236	0.8287684090712854
-0.5591182364729459	-0.6248598252361761	0.5806020656013502	0.31759055293034516	0.8721468280151192	0.005782648528566221	-0.07073072108391877	0.12982839417585812	-1.1201910693126145	-0.5613094519787357	0.832611016776752
-0.5551102204408818	-0.621054717310074	0.58244039759977	0.3139798333762329	0.8686690553881424	0.005588582908618917	-0.0790472780616905	0.12703751613876166	-1.1117462565764817	-0.5634263204220591	0.8364611600435714
-0.5511022044088176	-0.6172098365033482	0.584242259484873	0.3103472361312068	0.8651860216787491	0.00541152121812825	-0.08737679700454594	0.12423183384223552	-1.1032683561698364	-0.565520682793981	0.8403189352921884
-0.5470941883767535	-0.6133252494569912	0.586007553350905	0.3066925229413986	0.8616977897453857	0.005251500677400903	-0.09571909869385806	0.12141160613939422	-1.094757739226058	-0.5675923685806733	0.8441844375895141
-0.5430861723446894	-0.6094010269821203	0.5877361832536727	0.3030154574265415	0.8582044198592049	0.0051085554110959245	-0.10407400302577005	0.11857709293879691	-1.0862147806334084	-0.5696412106848018	0.8480577605986733
-0.5390781563126252	-0.6054372440608324	0.5894280552300664	0.29931580512631206	0.8547059696876665	0.004982716456464927	-0.11244132901776369	0.11572855517292216	-1.0776398590242777	-0.5716670454344626	0.8519389965290733
-0.5350701402805611	-0.6014339798464777	0.591083077317551	0.2955933335465542	0.8512024942788403	0.004874011772081049	-0.12082089481529369	0.1128662547666982	-1.0690333567638903	-0.5736697125915436	0.8558282360868086
-0.531062124248497	-0.5973913176633541	0.59270115957362	0.291847812205381	0.8476940460464157	0.004782466247052097	-0.12921251769848796	0.10999045460609469	-1.0603956599384716	-0.5756490553595137	0.8597255684254115
-0.5270541082164328	-0.5933093450058208	0.5942822140952037	0.28807901267914665	0.8441806747554237	0.004708101710713174	-0.13761601408891347	0.1071014185067817	-1.0517271583428724	-0.5776049203906417	0.8636310810969626
-0.5230460921843687	-0.5891881535368326	0.5958261550380289	0.2842867086482843	0.840662427508672	0.004650936942794128	-0.14603119955640764	0.1041994111828622	-1.0430282454676507	-0.5795371577926466	0.867544860003572
-0.5190380761523046	-0.5850278390858932	0.5973328986359218	0.28047067594300296	0.8371393487339017	0.004610987684057002	-0.15445788882597508	0.10128469821568335	-1.0342993184856053	-0.5814456211347804	0.8714669893492408
-0.5150300601202404	-0.5808285016464295	0.5988023632200475	0.2766306925888378	0.8336114801716643	0.004588266647398646	-0.16289589578474936	0.09835754602273286	-1.0255407782377648	-0.5833301674533456	0.8753975515921193
-0.5110220440881763	-0.5765902453725862	0.6002344692380831	0.2727665388520487	0.8300788608639263	0.004582783529413597	-0.17134503348901967	0.09541822182662564	-1.016753029218824	-0.5851906572566506	0.8793366273971677
-0.5070140280561122	-0.5723131785754415	0.6016291392733131	0.2688779972848597	0.8265415271434029	0.004594545022412285	-0.17980511417132228	0.09246699362418645	-1.007936479562031	-0.5870269545294028	0.8832842955892348
-0.503006012024048	-0.5679974137186452	0.6029862980636463	0.2649648527705353	0.822999512623623	0.004623554826889508	-0.18827594924759622	0.08950413015563422	-0.999091541023521	-0.5888389267365435	0.8872406331065641
-0.49899799599198397	-0.5636430674134771	0.6043058725205438	0.2610268925682859	0.8194528481897314	0.004669813664438158	-0.19675734932440347	0.08652990087387306	-0.9902186289660965	-0.590626444826526	0.8912057149547375
-0.49498997995991983	-0.559250260413331	0.605587791747853	0.25706390635799775	0.8159015619900263	0.004733319291103062	-0.20524912420621333	0.08354457591389566	-0.9813181623424498	-0.5923893832340406	0.8951796141610703
-0.4909819639278557	-0.5548191176076203	0.6068319870605435	0.2530756862847817	0.8123456794282394	0.0048140665111697485	-0.21375108290274972	0.08054842606230418	-0.9723905636778314	-0.5941276198821862	0.8991624017294637
-0.48697394789579157	-0.5503497680151092	0.6080383920033338	0.24906202700333285	0.8087852231565572	0.004912047191382966	-0.22226303363640307	0.0775417227269537	-0.9634362590521577	-0.5958410361840946	0.9031541465957308
-0.48296593186372744	-0.5458423447766702	0.6092069423692077	0.24502272572209774	0.8052202130693865	0.005027250275589679	-0.23078478384970494	0.07452473790672336	-0.9544556780815601	-0.5975295170440069	0.907154915583402
-0.4789579158316633	-0.5412969851474675	0.6103375762178103	0.2409575822472415	0.8016506662978669	0.005159661799801205	-0.2393161402128658	0.07149774416142025	-0.9454492538993732	-0.5991929508578083	0.9111647733600226
-0.4749498997995992	-0.536713830488569	0.6114302338937186	0.23686639902640944	0.7980765972051309	0.005309264907669206	-0.24785690863137555	0.06846101458182088	-0.9364174231365622	-0.60083122951302	0.9151837823939518
-0.4709418837675351	-0.5320930262579878	0.6124848580445806	0.23274898119227744	0.7944980173823134	0.005476039866370086	-0.25640689425366675	0.06541482275985497	-0.9273606259015869	-0.6024442483882548	0.9192120029116739
-0.46693386773547096	-0.5274347220011535	0.6135013936391155	0.22860513660588438	0.7909149356453108	0.005659964082892428	-0.26496590147884014	0.06235944275893627	-0.918279305759702	-0.6040319063521374	0.9232494928556298
-0.46292585170340683	-0.5227390713408172	0.6144797879849694	0.2244346758997421	0.787327358032293	0.005861012120721942	-0.27353373396445163	0.0592951490844454	-0.9091739097116951	-0.6055941057616936	0.9272963078425814
-0.4589178356713427	-0.5180062319663896	0.6154199907464197	0.220237412520715	0.7837352878019666	0.006079155716918484	-0.2821101946343617	0.05622221665436859	-0.9000448881720583	-0.6071307524602101	0.9313525011225149
-0.45490981963927857	-0.5132363656227142	0.6163219539619225	0.21601316277266516	0.7801387254325909	0.0063143637995795926	-0.29069508568664587	0.05314092077009729	-0.8908926949465946	-0.6086417557745705	0.9354181235380955
-0.45090180360721444	-0.5084296380982785	0.6171856320614947	0.21176174585885574	0.7765376686217478	0.006566602505684954	-0.29928820860156613	0.05005153708739272	-0.8817177872094596	-0.6101270285120683	0.9394932234846815
-0.4468937875751503	-0.5035862192128638	0.6180109818839269	0.20748298392410713	0.7729321122868644	0.006835835199316261	-0.30788936414960383	0.04695434158751978	-0.872520625479636	-0.6115864869567031	0.9435778468709058
-0.44288577154308617	-0.4987062828046368	0.6187979626938185	0.2031767020967002	0.7693220485664892	0.007122022490246767	-0.3164983523995524	0.04384961054855434	-0.8633016735968423	-0.6130200508649601	0.9476720370798358
-0.43887775551102204	-0.4937900067166834	0.6195465361984304	0.1988427285300199	0.7657074668223217	0.007425122252894961	-0.3251149727266708	0.04073762051686799	-0.8540613986968743	-0.6144276434610807	0.9517758349307184
-0.4348697394789579	-0.48883757278298834	0.6202566665643467	0.19448089444393424	0.762088353641994	0.007745089645636651	-0.33373902382089643	0.03761864827879431	-0.8448002711863803	-0.6158091914318233	0.9558892786413203
-0.4308617234468938	-0.4838491668138625	0.6209283204339422	0.19009103416590134	0.7584646928426052	0.008081877130469732	-0.3423703036951184	0.03449297083248039	-0.8355187647170699	-0.6171646249207231	0.9600124037908718
-0.42685370741482964	-0.47882497858081924	0.6215614669416452	0.1856729851718	0.7548364654750066	0.008435434493026	-0.35100860969350894	0.03136086535992741	-0.826217356159355	-0.6184938775218494	0.9641452432836202
-0.4228456913827655	-0.4737652018009039	0.6221560777299933	0.1812265881264768	0.7512036498288376	0.008805708862924179	-0.35965373849991494	0.02822260919922401	-0.8168965255754255	-0.6197968862730684	0.9682878273130041
-0.4188376753507014	-0.4686700341204774	0.6227121269654731	0.17675168692400406	0.7475662214383095	0.009192644734458483	-0.36830548614630726	0.025078479816975963	-0.8075567561917582	-0.6210735916488146	0.9724401833264544
-0.4148296593186373	-0.4635396770984571	0.6232295913541387	0.17224812872764292	0.7439241530887385	0.009596183987616884	-0.37696364802128846	0.0219287547809356	-0.7981985343710603	-0.6223239375523726	0.9766023359908305
-0.41082164328657317	-0.45837433618901796	0.6237084501570023	0.16771576400950478	0.7402774148238229	0.010016265909423328	-0.38562801887865905	0.01877371173283422	-0.7888223495836462	-0.6235478713076764	0.9807743071584981
-0.40681362725450904	-0.4531742207237562	0.6241486852051904	0.16315444658990635	0.7366259739536661	0.010452827215598069	-0.3942983928460403	0.015613628361421336	-0.7794286943782522	-0.6247453436506292	0.9849561158340582
-0.4028056112224449	-0.44793954389331864	0.6245502809148606	0.15856403367641123	0.7329697950635401	0.01090580207253033	-0.40297456343355487	0.012448782375713036	-0.7700180643522845	-0.6259163087199463	0.9891477781417324
-0.39879759519038077	-0.4426705227285006	0.6249132243018707	0.1539443859025523	0.7293088400233905	0.01137512211955748	-0.41165632354256426	0.009279451478453216	-0.7605909581215045	-0.6270607240475293	0.9933493072934119
-0.39478957915831664	-0.43736737808081505	0.6252375049961951	0.14929536736622953	0.7256430679980772	0.01186071649154482	-0.4203434654744627	0.0061059133397903635	-0.7511478772891527	-0.6281785505483716	0.9975607135573787
-0.3907815631262525	-0.43203033460253654	0.6255231152560837	0.14461684566777638	0.7219724354583523	0.012362511841760234	-0.42903578093952693	0.0029284455711728282	-0.7416893264145096	-0.6292697525100026	1.0017820042277032
-0.3867735470941884	-0.42665962072622315	0.625770049981954	0.13990869194768965	0.7182968961925679	0.01288043236503776	-0.43773306106582166	-0.00025267430053471066	-0.7322158129808973	-0.6303342975814747	1.006013183594326
-0.38276553106212424	-0.4212554686437193	0.6259783067300124	0.1351707809240159	0.7146164013191141	0.013414399821224327	-0.4464350964081607	-0.003437168858710877	-0.7227278473631207	-0.6313721567618957	1.0102542529138312
-0.3787575150300601	-0.4158181142846433	0.6261478857255997	0.1304029909293896	0.7109308992995839	0.013964333558903702	-0.45514167695712293	-0.006624760822410791	-0.713225942794351	-0.632383304388514	1.0145052103809142
-0.374749498997996	-0.4103477972943622	0.6262787898762507	0.12560520394771596	0.7072403359526586	0.014530150539391874	-0.46385259214812224	-0.009815173071570368	-0.7037106153324534	-0.633367718124359	1.018766051100554
-0.37074148296593185	-0.404844761011459	0.6263710247844677	0.12077730565049336	0.7035446544687145	0.01511176536099796	-0.4725676308705324	-0.013008128671979374	-0.6941823838257575	-0.6343253789454433	1.0230367670608922
-0.3667334669338677	-0.39930925244469406	0.6264245987601961	0.11591918543276893	0.6998437954251437	0.015709090283544818	-0.48128658147686515	-0.016203350900020994	-0.6846417698782761	-0.6352562711275295	1.027317347106826
-0.3627254509018036	-0.39374152224946574	0.6264395228330005	0.11103073644872154	0.6961376968023872	0.01632203525314346	-0.4900092317920017	-0.01940056326717574	-0.6750892978143705	-0.6361603822324678	1.0316077769143206
-0.3587174348697395	-0.38814182470377373	0.626415810763934	0.10611185564686644	0.6924262940006747	0.01695050792721548	-0.49873536912247696	-0.022599489544287626	-0.6655254946428663	-0.6370377030941098	1.0359080389654456
-0.35470941883767537	-0.38251041768368776	0.6263534790570939	0.10116244380487507	0.6887095198574681	0.01759441369975765	-0.5074647802658171	-0.025799853785590975	-0.6559508900206191	-0.6378882278038004	1.040218112524141
-0.35070140280561124	-0.376847562638328	0.6262525469708599	0.09618240556400533	0.6849873046656041	0.018253655726842708	-0.5161972515199271	-0.029001380352495262	-0.6463660162155367	-0.6387119536954575	1.0445379736127165
-0.3466933867735471	-0.37115352456435896	0.6261130365288076	0.0911716494631349	0.6812595761921306	0.018928134952350736	-0.5249325686925328	-0.03220379393712722	-0.6367714080690541	-0.63950888133024	1.0488675949890904
-0.342685370741483	-0.36542857198000156	0.6259349725302932	0.086130087972393	0.6775262596978318	0.019617750133925135	-0.533670517110671	-0.035406819585627865	-0.627167602958067	-0.6402790144808117	1.0532069461247713
-0.33867735470941884	-0.35967297689856853	0.6257183825607021	0.0810576375263841	0.6737872779574392	0.02032239786914743	-0.542410881630233	-0.038610182721203194	-0.6175551407563254	-0.641022360115206	1.057555993183586
-0.3346693386773547	-0.35388701480152623	0.6254632970013575	0.07595421855699805	0.6700425512805208	0.021041972621925146	-0.5511534466455563	-0.041813609166927085	-0.6079345637952905	-0.6417389283802952	1.061914699001162
-0.3306613226452906	-0.34807096461108744	0.6251697490390822	0.07081975552580044	0.6662919975330446	0.021776366749086923	-0.5598979960990677	-0.045016825168294985	-0.5983064168244541	-0.6424287325848715	1.0662830230651614
-0.32665330661322645	-0.34222510866234007	0.624837774675409	0.06565417695599797	0.662535532159611	0.022525470527179115	-0.5686443134909743	-0.0482195574155273	-0.5886712469711269	-0.6430917891823428	1.0706609214962761
-0.3226452905811623	-0.33634973267491564	0.6244674127354355	0.06045741546397239	0.658773068206348	0.023289172179458115	-0.5773921818890049	-0.05142153306562122	-0.5790296036996972	-0.6437281177530504	1.0750483470299854
-0.3186372745490982	-0.33044512572420237	0.6240587048763147	0.0552294077903778	0.6550045163444626	0.024067357903072673	-0.5861413839381981	-0.05462247976414999	-0.5693820387703612	-0.6443377409862133	1.0794452489990787
-0.31462925851703405	-0.3245115802121076	0.6236116955953801	0.04997009483079521	0.6512297848944456	0.024859911896430477	-0.5948917018707399	-0.05782212566680872	-0.5597291061973295	-0.6449206846615033	1.0838515733169474
-0.3106212424849699	-0.3185493918373736	0.6231264322378981	0.044679421665938766	0.6474487798509192	0.025666716386743286	-0.6036429175158478	-0.06102019946070592	-0.5500713622065122	-0.6454769776302582	1.088267262461648
-0.3066132264529058	-0.31255885956545276	0.6226029650044426	0.03935733759140798	0.643661404908125	0.026487651657744953	-0.612394812309702	-0.06421643038539988	-0.5404093651926858	-0.6460066517963369	1.0926922554607417
-0.3026052104208417	-0.30654028559794555	0.6220413469578878	0.034003796146980236	0.6398675614860434	0.027322596077576637	-0.6211471673054237	-0.06741054825367945	-0.530743675676145	-0.646509742096622	1.0971264878769078
-0.2985971943887776	-0.30049397534160693	0.6214416340300138	0.028618755145437602	0.6360671487571401	0.028171426126833633	-0.6298997631830985	-0.07060228347208865	-0.5210748562588419	-0.6469862864811775	1.1015698917943397
-0.29458917835671344	-0.29442023737692674	0.6208038850277205	0.023202176700923265	0.6322600636737303	0.02903401642676807	-0.6386523802598454	-0.07379136706119432	-0.5114034715800183	-0.6474363258930625	1.106022395805921
-0.2905811623246493	-0.28831938342628743	0.620128161638844	0.0177540272568207	0.6284462009959567	0.02991023976764205	-0.6474047984999319	-0.07697753067559714	-0.5017300882713317	-0.6478599042478115	1.1104839250011849
-0.2865731462925852	-0.2821917283217062	0.6194145284375732	0.012274277613150876	0.6246254533203713	0.030799967137225517	-0.656156797524932	-0.08016050662368504	-0.49205527491148027	-0.6482570684125833	1.1149544009550594
-0.28256513026052105	-0.2760375899721651	0.6186630528894593	0.00676290295348171	0.6207977111091169	0.03170306774943338	-0.6649081566239291	-0.08334002788712938	-0.48237960198033053	-0.6486278681849855	1.1194337417174003
-0.2785571142284569	-0.26985728933053527	0.6178738053560163	0.0012198828713441104	0.6169628627196979	0.03261940907309636	-0.6736586547637623	-0.08651582814012357	-0.4727036418125507	-0.64897235627158	1.1239218618033107
-0.2745490981963928	-0.2636511503601005	0.6170468590989058	-0.004354798603850709	0.613120794435336	0.03354885686086006	-0.6824080705993154	-0.08968764176836416	-0.4630279685507541	-0.649290588266074	1.1284186721842513
-0.27054108216432865	-0.257419500000685	0.6161822902837039	-0.00996115298139826	0.6092713904959005	0.03449127517820679	-0.6911561824838482	-0.09285520388777468	-0.453353158098157	-0.6495826226272045	1.1329240802799423
-0.2665330661322645	-0.25116266813439114	0.6152801779832444	-0.015599187284397499	0.6054145331294076	0.03544652643259476	-0.6999027684793702	-0.09601825036297228	-0.44367978807075403	-0.6498485206563186	1.1374379899510534
-0.2625250501002004	-0.24488098755095317	0.6143406041805357	-0.021268904025362693	0.6015501025840801	0.036414471402709106	-0.7086476063670546	-0.09917651782547748	-0.4340084377490162	-0.6500883464746586	1.1419603014926905
-0.25851703406813625	-0.23857479391271108	0.6133636537712455	-0.026970301182355806	0.5976779771609584	0.037394969267819614	-0.7173904736576948	-0.10232974369166768	-0.4243396880291155	-0.6503021670003549	1.1464909116286708
-0.2545090180360721	-0.23224442571921167	0.6123494145657518	-0.032703372175644736	0.593798033247057	0.038387877637239484	-0.7261311476021994	-0.10547766618047442	-0.4146741213736803	-0.6504900519251334	1.1510297135065939
-0.250501002004008	-0.22589022427144168	0.6112979772907541	-0.03846810584489269	0.5899101453490573	0.03939305257988014	-0.7348694052021277	-0.10862002433082553	-0.405012321762087	-0.6506520736907434	1.1555765966937037
-0.24649298597194388	-0.2195125336356989	0.6102094355904427	-0.04426448642688398	0.5860141861275263	0.040410348653896554	-0.7436050232202649	-0.11175655801883229	-0.3953548746402906	-0.6507883074651106	1.1601314471735453
-0.24248496993987975	-0.21311170060710677	0.6090838860272222	-0.05009249353379166	0.5821100264316569	0.04143961893641802	-0.7523377781912347	-0.11488700797472293	-0.3857023668702011	-0.6508988311182226	1.1646941473434127
-0.23847695390781562	-0.2066880746727792	0.6079214280819839	-0.05595210213199164	0.5781975353345177	0.042480715053359035	-0.7610674464321511	-0.11801111579952252	-0.3760553866786093	-0.6509837251977498	1.1692645760125902
-0.23446893787575152	-0.20024200797464015	0.6067221641539278	-0.0618432825214292	0.5742765801688049	0.04353348720930519	-0.7697938040533068	-0.12112862398148096	-0.36641452360566706	-0.6510430729044108	1.1738426084013842
-0.23046092184368738	-0.19377385527190485	0.6054861995599256	-0.06776600031554254	0.5703470265630884	0.04459778421746896	-0.7785166269688996	-0.12423927591224969	-0.3567803684529268	-0.6510769600670845	1.1784281161409473
-0.22645290581162325	-0.18728397390322882	0.6042136425334266	-0.07372021642174831	0.5664087384785417	0.045673453529710153	-0.7872356909077938	-0.12734281590280794	-0.34715351323094656	-0.6510854751176779	1.1830209672738914
-0.22244488977955912	-0.18077272374852957	0.6029046042228996	-0.07970588702249466	0.5624615782461465	0.0467603412666161	-0.7959507714243186	-0.13043898919914032	-0.33753455110646385	-0.651068709065752	1.187621026255689
-0.218436873747495	-0.17424046719048844	0.6015591986898101	-0.08572296355688641	0.5585054066043659	0.04785829224763647	-0.8046616439091012	-0.13352754199766625	-0.3279240763491455	-0.6510267554729146	1.1922281539568638
-0.21442885771543085	-0.1676875690757379	0.6001775429061285	-0.09177139270288731	0.5545400827372725	0.048967150021267766	-0.8133680835999344	-0.1366082214604233	-0.31832268427791754	-0.6509597104269832	1.1968422076659646
-0.21042084168336672	-0.16111439667574048	0.5987597567513683	-0.09785111636010452	0.5505654643131254	0.05008675689528246	-0.8220698655926789	-0.13968077573000517	-0.3087309712068817	-0.6508676725159248	1.2014630410933267
-0.20641282565130262	-0.1545213196473663	0.5973059630091493	-0.10396207163315976	0.546581407523386	0.051216953966997984	-0.830766764852198	-0.14274495394425601	-0.29914953439082287	-0.650750742801579	1.2060905043756118
-0.20240480961923848	-0.14790870999317418	0.5958162873632856	-0.11010419081565263	0.5425877671221621	0.05235758115358061	-0.8394585562233268	-0.14580050625072308	-0.28957897197031446	-0.6506090247931673	1.2107244440811327
-0.19839679358717435	-0.1412769420214045	0.5942908583933947	-0.11627740137471969	0.538584396466072	0.05350847722237933	-0.8481450144418716	-0.1488471838208683	-0.28001988291642677	-0.6504426244205984	1.2153647032159518
-0.19438877755511022	-0.13462639230568801	0.5927298075700249	-0.12248162593619531	0.5345711475545186	0.05466947982128513	-0.8568259141456432	-0.15188473886404172	-0.2704728669750444	-0.6502516500075712	1.220011121230759
-0.1903807615230461	-0.12795743964447892	0.5911332692493014	-0.12871678227037814	0.5305478710703629	0.05584042550911066	-0.8655010298855196	-0.15491292464121736	-0.2609385246107987	-0.6500362122444834	1.2246635340285212
-0.18637274549098196	-0.12127046502021739	0.5895013806670848	-0.13498278327840785	0.5265144164209885	0.05702114978598577	-0.8741701361365404	-0.1579314954784944	-0.25141745695062095	-0.6497964241611506	1.2293217739729025
-0.18236472945891782	-0.11456585155822882	0.5878342819326448	-0.1412795369792569	0.5224706317797464	0.05821148712376413	-0.88283300730903	-0.16094020678036458	-0.24191026572692362	-0.6495324010993418	1.233985669897453
-0.17835671342685372	-0.10784398448536575	0.5861321160218435	-0.1476069464973419	0.5184163641277704	0.05941127099643637	-0.8914894177597515	-0.16393881504274874	-0.23241755322041419	-0.6492442606851371	1.238655047115561
-0.1743486973947896	-0.10110525108839927	0.5843950287698287	-0.1539649100507586	0.5143514592961522	0.06062033391054508	-0.9001391418030878	-0.1669270778658037	-0.22293992220254935	-0.6489321228011113	1.243329727431169
-0.17034068136272545	-0.09435004067216692	0.582623168863235	-0.16035332094014504	0.5102757620084685	0.061838507435597136	-0.908781953722252	-0.16990475396650215	-0.2134779758776359	-0.6485961095583527	1.2480095291502455
-0.16633266533066132	-0.0875787445174828	0.5808166878318907	-0.16677206753817758	0.5061891159236462	0.06306562223446886	-0.9174176277805239	-0.17287160319098732	-0.2040323178245837	-0.6482363452683183	1.2526942670930137
-0.1623246492985972	-0.08079175583881745	0.5789757400400305	-0.17322103327970334	0.5020913636791602	0.0643015080937996	-0.9260459382325156	-0.17582738652670502	-0.19460355193831866	-0.6478529564145347	1.2573837526069298
-0.15831663326653306	-0.07398946974175358	0.5771004826770112	-0.17970009665251394	0.4979823469345483	0.06554599395436914	-0.9346666593354604	-0.1787718661143149	-0.18519228237086188	-0.6474460716241478	1.2620777935804093
-0.15430861723446893	-0.06717228318022482	0.5751910757475311	-0.186209131188764	0.4938619064152374	0.06679890794145475	-0.9432795653605303	-0.18170480525938368	-0.1757991134720818	-0.6470158216393276	1.2667761944572975
-0.15030060120240482	-0.06034059491354408	0.5732476820613498	-0.1927480054570391	0.48972988195666844	0.06806007739516337	-0.9518844306041754	-0.1846259684438623	-0.16642464973012622	-0.6465623392885338	1.2714787562520773
-0.1462925851703407	-0.05349480546322797	0.5712704672225098	-0.19931658305507685	0.48558611254870887	0.06932932890073476	-0.9604810293994909	-0.18753512133735015	-0.15706949571154116	-0.6460857594576473	1.2761852765658142
-0.14228456913827656	-0.04663531706962502	0.5692595996180587	-0.20591472260314464	0.48143043638034505	0.0706064883188113	-0.969069136127605	-0.19043203080814766	-0.14773425600108434	-0.6455862190609732	1.2808955496028296
-0.13827655310621242	-0.03976253364835342	0.5672152504062694	-0.21254227773807904	0.47726269088464063	0.0718913808156702	-0.9776485252290918	-0.19331646493410132	-0.13841953514123895	-0.6450638570121208	1.2856093661881032
-0.1342685370741483	-0.032876860746555964	0.5651375935043611	-0.21919909710798932	0.47308271278395303	0.07318383089341403	-0.9862189712154051	-0.1961881930132425	-0.12912593757143648	-0.644518814194765	1.2903265137853934
-0.13026052104208416	-0.02597870549897873	0.5630268055757184	-0.22588502436762978	0.4688903381353962	0.07448366242011534	-0.994780248680336	-0.19904698557422326	-0.11985406756699515	-0.6439512334332971	1.295046776516077
-0.12625250501002003	-0.019068476583880563	0.5608830660166084	-0.2325998981744441	0.46468540237653877	0.07579069865991146	-1.0033321323114892	-0.20189261438655204	-0.11060452917778142	-0.6433612594633664	1.299769935178698
-0.12224448897795591	-0.012146584178780196	0.5587065569423978	-0.2393435521852853	0.4604677403713281	0.07710476230304522	-1.0118743969017823	-0.20472485247063116	-0.10137792616660234	-0.6427490389023219	1.3044957672692261
-0.11823647294589178	-0.005213439916047948	0.5564974631732668	-0.24611581505381516	0.4562371864562281	0.07842567549584775	-1.020406817360963	-0.20754347410760024	-0.09217486194733601	-0.6421147202195563	1.3092240470020127
-0.11422845691382766	0.0017305431616507043	0.5542559722194235	-0.2529165104285859	0.45199357448656163	0.07975325987065936	-1.028929168727147	-0.21034825484898684	-0.08299593952280836	-0.641458453706759	1.3139545453314445
-0.11022044088176353	0.00868495064605333	0.5519822742658156	-0.2597454569518081	0.44773673788304513	0.08108733657568461	-1.0374412261783728	-0.2131389715261684	-0.07384176142242309	-0.6407803914480841	1.3186870299742885
-0.1062124248496994	0.015649366808132722	0.5496765621563433	-0.26660246825880796	0.443466509678506	0.0824277263047777	-1.045942765044177	-0.215915402259648	-0.06471292963955363	-0.6400806872902356	1.3234212654327193
-0.10220440881763528	0.02262337464305668	0.5473390313775712	-0.2734873529781766	0.4391827225647715	0.08377424932715426	-1.054433560817184	-0.21867732646814647	-0.055610045568704386	-0.6393594968124794	1.3281570130180267
-0.09819639278557114	0.0296065559152681	0.5449698800419408	-0.2803999147326156	0.43488520893971794	0.08512672551702599	-1.0629133891647145	-0.22142452487751468	-0.04653370994244916	-0.6386169772965826	1.3328940308749957
-0.09418837675350701	0.036598491203678085	0.5425693088704858	-0.2873399521404805	0.4305738009544705	0.08648497438315417	-1.0713820259404083	-0.2241567795294681	-0.03748452276815558	-0.6378532876966886	1.337632074006954
-0.09018036072144289	0.04359875994696548	0.5401375211750483	-0.29430725881802633	0.42624833056074124	0.08784881509831845	-1.0798392471958644	-0.2268738737901477	-0.028463083264502802	-0.6370685886091315	1.3423708943014787
-0.08617234468937876	0.0506069404889755	0.5376747228400006	-0.3013016233823572	0.42190862955829606	0.08921806652869735	-1.0882848291922937	-0.22957559235850908	-0.01946998979780107	-0.6362630422421952	1.34711024055676
-0.08216432865731463	0.05762261012421021	0.5351811223034697	-0.3083228294550836	0.41755452964253886	0.0905925472631567	-1.0967185484121864	-0.23226172127454425	-0.010505839818121738	-0.6354368123858217	1.3518498585086103
-0.0781563126252505	0.06464534514340414	0.5326569305380698	-0.3153706556666893	0.41318586245220235	0.09197207564244257	-1.1051401815709938	-0.23493204792733813	-0.0015712297952454916	-0.634590064381275	1.3565894908581166
-0.07414829659318638	0.07167472087917766	0.5301023610311417	-0.3224448756616108	0.4088024596171348	0.09335646978827515	-1.1135495056288207	-0.23758636106296352	0.007333244845562276	-0.6337229650907632	1.361328877299927
-0.07014028056112225	0.07871031175176119	0.5275176297645015	-0.32954525810403185	0.4044041528061714	0.09474554763234007	-1.121946297802132	-0.24022445079221758	0.016206989787940815	-0.6328356828670261	1.3660677545511661
-0.06613226452905811	0.08575169131478287	0.5249029551937006	-0.33667156668439596	0.3999907737750804	0.09613912694517375	-1.1303303355754681	-0.24284610859820316	0.025049411888979013	-0.6319283875228915	1.3708058563809709
-0.06212424849699399	0.09279843230111301	0.5222585582267983	-0.3438235601266379	0.3955621544145721	0.09753702536493929	-1.1387013967131736	-0.2454511273437578	0.03385991924390798	-0.6310012503008057	1.3755429136406416
-0.05811623246492986	0.09985010666875778	0.51958466220265	-0.35100099219613806	0.391118126798361	0.09893906042608981	-1.1470592592711335	-0.24803930127873447	0.042637921250932125	-0.6300544438423422	1.3802786542943999
-0.05410821643286573	0.1069062856467954	0.5168814928687112	-0.35820361170840087	0.38665852323126926	0.10034504958791553	-1.1554037016085208	-0.2506104260471364	0.05138282867619003	-0.6290881421576954	1.385012803450747
-0.050100200400801605	0.11396653978134737	0.5141492783583627	-0.3654311625384593	0.38218317629736176	0.1017548102629717	-1.1637345023995505	-0.2531642986941099	0.06009405371883624	-0.6281025205951605	1.3897450833944145
-0.04609218436873747	0.12103043898157805	0.511388249167755	-0.3726833836310082	0.3776919189081015	0.10316815984538387	-1.1720514406452434	-0.25570071767279845	0.06877101007623523	-0.6270977558106081	1.3944752136189014
-0.04208416833667335	0.12809755256571503	0.50859863813218	-0.3799600090112672	0.3731845843505143	0.10458491573902748	-1.1803542956851967	-0.25821948285106117	0.07741311300925834	-0.6260740257369548	1.399202910859589
-0.03807615230460922	0.13516744930708374	0.5057806804019663	-0.3872607677965761	0.3686610063353532	0.10600489538557856	-1.1886428472093595	-0.2607203955180589	0.08601977940767476	-0.6250315095536372	1.4039278891274254
-0.03406813627254509	0.14223969748014867	0.502934613417907	-0.39458538420872397	0.3641210190452508	0.1074279162924324	-1.1969168752698165	-0.26320325839071207	0.09459042785562759	-0.6239703876560909	1.4086498597431747
-0.03006012024048096	0.1493138649065545	0.5000606768862181	-0.40193357758701287	0.3595644571828496	0.10885379606048717	-1.2051761602925752	-0.26566787562003197	0.10312447869718545	-0.6228908416252419	1.4133685313722197
-0.026052104208416832	0.15638951900115988	0.49715911275303354	-0.409305062402059	0.35499115601889963	0.11028235241178949	-1.213420483089359	-0.2681140527973313	0.11162135410196097	-0.6217930541970121	1.4180836100599126
-0.022044088176352707	0.16346622681805714	0.49423016517843826	-0.41669954827033145	0.35040095144031286	0.11171340321703882	-1.2216496248694009	-0.2705415969603148	0.12008047813078628	-0.6206772092318467	1.4227947992674652
-0.018036072144288578	0.1705435550965703	0.4912740805100442	-0.4241167399694307	0.34579367999816346	0.11314676652294789	-1.2298633672512456	-0.2729503165990554	0.12850127680143675	-0.6195434916842626	1.4275017999083706
-0.014028056112224449	0.1776210703072249	0.4882911072561106	-0.4315563374541076	0.3411691789556246	0.11458226057945614	-1.2380614922745485	-0.27534002166185734	0.13688317815439316	-0.6183920875724287	1.432204310385348
-0.01002004008016032	0.18469833869768243	0.48528149605821425	-0.4390180358730235	0.3365272863358299	0.11601970386679339	-1.2462437824118797	-0.2777105235610119	0.14522561231863315	-0.6172231839477763	1.4369020266278025
-0.006012024048096192	0.19177492633863225	0.48224549966347174	-0.4465015255862539	0.33186784096965044	0.11745891512239076	-1.2544100205805278	-0.28006163517844695	0.15352801157744236	-0.616036968864648	1.4415946421297932
-0.002004008016032064	0.19885039916963435	0.4791833728963184	-0.45400649218353445	0.3271906825433763	0.11889971336763623	-1.2625599901543039	-0.28239317087127497	0.16178981043423557	-0.6148336313499869	1.4462818479884978
0.002004008016032064	0.20592432304490557	0.47609537262984725	-0.46153261650325217	0.32249565164629285	0.12034191793447195	-1.270693474975346	-0.28470494647724265	0.17001044567837878	-0.6136133613730714	1.45096333294317
0.006012024048096192	0.21299626377904277	0.4729817577567127	-0.4690795746521809	0.31778258981814095	0.12178534849183059	-1.2788102593659207	-0.28699677932008505	0.1781893564510018	-0.612376349815299	1.4556387834145768
0.01002004008016032	0.22006578719267564	0.4698427891596023	-0.4766470380259622	0.313051339596452	0.12322982507190809	-1.2869101281402249	-0.28926848821478823	0.18632598431079256	-0.6111227884400238	1.4603078835449108
0.014028056112224449	0.2271324591580426	0.46667872968128155	-0.4842346733303321	0.3083017445637463	0.12467516809627012	-1.2949928666161832	-0.29151989347276336	0.19441977329976265	-0.6098528698624507	1.4649703152381661
0.018036072144288578	0.2341958456444827	0.46348984409421545	-0.49184214260309395	0.3035336493945867	0.12612119840178967	-1.303058260627243	-0.29375081690693566	0.20247017000897496	-0.6085667875195919	1.469625758200971
0.022044088176352707	0.24125551276383675	0.4602763990697722	-0.49946910323683763	0.298746899902475	0.12756773726641324	-1.3111060965341652	-0.29596108183675146	0.21047662364422312	-0.6072647356402873	1.474273889983868
0.026052104208416832	0.24831102681575087	0.45703866314701264	-0.5071152080024051	0.29394134308658404	0.12901460643475288	-1.3191361612368109	-0.2981505130931071	0.21843858609165315	-0.605946909215294	1.4789143860230338
0.03006012024048096	0.25536195433287573	0.45377690670107085	-0.514780105073102	0.28911682717831344	0.13046162814350182	-1.327148242185921	-0.30031893702320206	0.22635551198331766	-0.6046135039674502	1.4835469196824265
0.03406813627254509	0.2624078621259545	0.4504914019111309	-0.5224634380496559	0.2842732016876604	0.13190862514667115	-1.3351421273948916	-0.3024661814953209	0.2342268587626521	-0.6032647163219128	1.4881711622963574
0.03807615230460922	0.2694483173287931	0.44718242272800385	-0.5301648459859204	0.2794103174493959	0.133355420740645	-1.3431176054515404	-0.30459207590354564	0.2420520867498637	-0.6019007433764778	1.4927867832124728
0.04208416833667335	0.2764828874431058	0.44385024484131097	-0.5378839634153243	0.27452802666903586	0.13480183878905194	-1.3510744655298679	-0.3066964511724036	0.24983065920722278	-0.600521782871983	1.4973934498351398
0.04609218436873747	0.2835111403832298	0.4404951456462782	-0.5456204203780666	0.26962618296859914	0.13624770374745024	-1.3590124974018083	-0.3087791397614521	0.2575620424042465	-0.5991280331627985	1.5019908276692253
0.050100200400801605	0.2905326445207015	0.43711740421014633	-0.5533738424490549	0.2647046414321414	0.1376928406878245	-1.3669314914489716	-0.3108399756698051	0.2652457056827652	-0.5977196931874085	1.5065785803642637
0.05410821643286573	0.29754696872868885	0.43371730123820423	-0.5611438507665889	0.25976325865105676	0.13913707532289152	-1.3748312386743768	-0.3128787944406031	0.27288112152186084	-0.5962969624390867	1.5111563697589958
0.05811623246492986	0.3045536824262726	0.4302951190394478	-0.5689300620617854	0.2548018927691374	0.1405802340302132	-1.3827115307141737	-0.3148954331654307	0.28046776560266795	-0.5948600409366712	1.5157238559262793
0.06212424849699399	0.31155235562256955	0.42685114149187325	-0.5767320886887461	0.24982040352738213	0.14202214387611378	-1.3905721598493535	-0.31688973048868463	0.28800511687302643	-0.593409129195439	1.5202806972183545
0.06613226452905811	0.3185425589606925	0.4233856540074086	-0.5845495386554656	0.24481865230854438	0.14346263263939993	-1.3984129190174477	-0.3188615266118947	0.29549265761197674	-0.5919444281980862	1.5248265503124596
0.07014028056112225	0.3255238637615394	0.41989894349648926	-0.5923820156554789	0.23979650218141144	0.14490152883488086	-1.4062336018242143	-0.32081066329800206	0.30292987349408645	-0.5904661393658164	1.529361070256787
0.07414829659318638	0.3324958420674056	0.41639129833228505	-0.6002291191002479	0.23475381794480554	0.1463386617366868	-1.414034002555309	-0.32273698387559635	0.31031625365359894	-0.588974464529539	1.5338839105167665
0.0781563126252505	0.3394580666854131	0.41286300831458317	-0.6080904441522841	0.2296904661712979	0.14777386140138324	-1.4218139161879448	-0.32464033324311553	0.3176512907483931	-0.5874696059011844	1.5383947230216728
0.08216432865731463	0.34641011123075044	0.40931436463333376	-0.6159655817590058	0.22460631525062716	0.1492069586908794	-1.4295731384025343	-0.32652055787301115	0.3249344810237445	-0.5859517660451334	1.5428931582115437
0.08617234468937876	0.35335155016971614	0.405745659831865	-0.6238541186873304	0.21950123543281397	0.15063778529512867	-1.4373114655943169	-0.3283775058158822	0.3321653243758776	-0.5844211478497717	1.5473788650843998
0.09018036072144289	0.36028195886256137	0.40215718776977294	-0.6317556375589963	0.21437509887096245	0.1520661737546185	-1.4450286948849698	-0.33021102670457997	0.3393433244152985	-0.5828779544991638	1.5518514912437589
0.09418837675350701	0.367200913606123	0.39854924358549365	-0.6396697168866163	0.2092277796637409	0.1534919574826487	-1.4527246241342013	-0.33202097175828704	0.3464679885298984	-0.5813223894448568	1.5563106829464324
0.09819639278557114	0.37410799167624376	0.39492212365856316	-0.647595931110457	0.20405915389753274	0.15491497078739555	-1.4603990519513264	-0.3338071937865732	0.3535388279478172	-0.5797546563778129	1.560756085150598
0.10220440881763528	0.38100277136997107	0.3912761255715726	-0.6555338506359446	0.19886909968825017	0.15633504889375974	-1.4680517777068232	-0.3355695471934312	0.360555357800057	-0.5781749592004746	1.5651873415641353
0.1062124248496994	0.38788483204753	0.3876115480718253	-0.6634830418718931	0.19365749722280204	0.15775202796499666	-1.4756826015438702	-0.33730788798129446	0.3675170971828352	-0.5765835019989658	1.5696040946932195
0.11022044088176353	0.3947537541740636	0.3839286910327017	-0.6714430672694535	0.18842422880020773	0.15916574512412682	-1.4832913243898624	-0.33902207375504023	0.3744235692196676	-0.5749804890154309	1.5740059858911581
0.11422845691382766	0.4016091193611353	0.38022785541474063	-0.6794134853617796	0.18316917887234999	0.16057603847512483	-1.4908777479679074	-0.34071196372598034	0.3812743011231695	-0.5733661246205154	1.5783926554074679
0.11823647294589178	0.40845051040798686	0.3765093432264419	-0.6873938508044112	0.1778922340843579	0.16198274712388475	-1.4984416748082992	-0.3423774187158418	0.3880688242565669	-0.5717406132859909	1.5827637424371759
0.12224448897795591	0.4152775113425466	0.3727734574847995	-0.6953837144163674	0.17259328331461316	0.16338571119896042	-1.505982908259968	-0.34401830116074084	0.3948066741949053	-0.5701041595575256	1.5871188851703408
0.12625250501002003	0.4220897074621818	0.36902050217557086	-0.7033826232219501	0.16727221771437184	0.1647847718720787	-1.5135012525019096	-0.34563447511515166	0.40148739078594686	-0.5684569680276047	1.5914577208417822
0.13026052104208416	0.42888668537418984	0.36525078221329	-0.7113901204932543	0.16192893074699385	0.16617977137842435	-1.520996512554587	-0.3472258062558734	0.4081105182107465	-0.5667992433086033	1.5957798857810082
0.1342685370741483	0.43566803303602214	0.36146460340103226	-0.7194057457933805	0.15656331822677352	0.16757055303669396	-1.52846849429131	-0.34879216188599654	0.41467560504389434	-0.565131190006012	1.6000850154623332
0.13827655310621242	0.44243333979523586	0.35766227238993775	-0.727429035020346	0.15117527835736344	0.16895696126891838	-1.5359170044495867	-0.3503334109388725	0.4211822043134166	-0.5634530126918212	1.604372744555176
0.14228456913827656	0.44918219642916707	0.3538440966385006	-0.7354595204516944	0.1457647117697847	0.1703388416200511	-1.54334185064245	-0.3518494239820874	0.4276298735603234	-0.5617649158780633	1.6086427069745293
0.1462925851703407	0.45591419518432036	0.3500103843716324	-0.7434967307897955	0.1403315215600168	0.17171604077732142	-1.5507428413697568	-0.35334007322144306	0.4340181748977937	-0.5600671039905176	1.6128945359315892
0.15030060120240482	0.46262892981547016	0.34616144453950676	-0.7515401912078343	0.13487561332616008	0.17308840658935054	-1.5581197860294564	-0.3548052325049468	0.44034667506998676	-0.5583597813425786	1.6171278639845381
0.15430861723446893	0.46932599562446653	0.34229758677619315	-0.7595894233964856	0.1293968952051641	0.17445578808502932	-1.5654724949288343	-0.3562447773268129	0.4466149455104705	-0.5566431521092909	1.6213423230894697
0.15831663326653306	0.4760049894987429	0.33841912135808755	-0.7676439456112678	0.123895277909115	0.17581803549215588	-1.5728007792957224	-0.35765858483147706	0.452822562400256	-0.5549174203015534	1.625537544651448
0.1623246492985972	0.48266550994951757	0.33452635916214807	-0.7757032727205746	0.11837067476107647	0.1771750002558316	-1.5801044512896802	-0.3590465338176263	0.4589691067254285	-0.5531827897404928	1.6297131595756886
0.16633266533066132	0.4893071571496862	0.3306196116239429	-0.7837669162543776	0.1128230017304764	0.1785265350566141	-1.5873833240131452	-0.36040850474224584	0.4650541643343643	-0.5514394640320119	1.633868798318858
0.17034068136272545	0.4959295329713993	0.3266991906955192	-0.7918343844535981	0.10725217746803417	0.17987249382842554	-1.5946372115225498	-0.36174437972468554	0.4710773259945239	-0.549687646541512	1.6380040909404738
0.1743486973947896	0.5025322410233192	0.3227654088031012	-0.7999051823201405	0.10165812334022219	0.18121273177621522	-1.601865928839406	-0.3630540425507471	0.4770381874488107	-0.5479275403687927	1.6421186671544048
0.17835671342685372	0.5091148866875527	0.31881857880462366	-0.8079788116675858	0.09604076346325534	0.1825471053933743	-1.6090692919613558	-0.3643373786767935	0.48293634947148606	-0.5461593483231312	1.646212156380457
0.18236472945891782	0.5156770771562535	0.3148590139471124	-0.8160547711725371	0.09040002473660307	0.18387547247890218	-1.6162471178731879	-0.365594275233884	0.48877141792362966	-0.5443832728985426	1.6502841877960353
0.18637274549098196	0.522218421467891	0.31088702782391636	-0.8241325564266154	0.08473583687601774	0.18519769215432247	-1.623399224557818	-0.36682462103193386	0.4945430038081364	-0.5425995162492244	1.6543343903878764
0.1903807615230461	0.5287385305431778	0.3069029343318021	-0.8322116599890979	0.07904813244607457	0.18651362488034728	-1.6305254310072324	-0.3680283065639027	0.5002507233242385	-0.5408082801651841	1.6583623930038396
0.19438877755511022	0.5352370172206554	0.30290704762791826	-0.840291571440195	0.07333684689221659	0.18782313247328902	-1.6376255572333962	-0.3692052240100114	0.5058941979215437	-0.5390097660480561	1.662367824404747
0.19839679358717435	0.541713496291931	0.29889968208663764	-0.8483717774349603	0.06760191857230013	0.1891260781212177	-1.6446994242791226	-0.37035526724198986	0.5114730543535804	-0.5372041748871058	1.6663503133162674
0.20240480961923848	0.5481675845365598	0.2948811522562867	-0.8564517617578287	0.06184328878763543	0.19042232639986312	-1.651746854228902	-0.3714783318273569	0.5169869247308378	-0.5353917072354255	1.6703094884808278
0.20641282565130262	0.5545989007565714	0.2908517728157699	-0.8645310053777754	0.05606090181351702	0.19171174328825996	-1.6587676702196945	-0.37257431503373273	0.5224354465732939	-0.5335725631863215	1.674244978709553
0.21042084168336672	0.5610070658106342	0.2868118585310981	-0.8726089865040912	0.05025470492923938	0.19299419618413552	-1.6657616964516788	-0.3736431158331869	0.5278182628624181	-0.531746942349896	1.6781564129342144
0.21442885771543085	0.5673917026478531	0.2827617242118288	-0.8806851806427697	0.044424648447592543	0.19426955391903794	-1.6727287581989625	-0.374684634906621	0.533135022092644	-0.5299150438298245	1.6820434202591878
0.218436873747495	0.5737524363411975	0.2787016846674281	-0.8887590606534961	0.03857068574383376	0.19553768677320416	-1.6796686818202484	-0.37569877464818896	0.5383853783222964	-0.5280770662003309	1.685905630013404
0.22244488977955912	0.5800888941205544	0.27463205466356166	-0.896830096807236	0.03269277328412973	0.19679846649016677	-1.6865812947694583	-0.3766854391697546	0.543568991223968	-0.5262332074833607	1.6897426718022888
0.22645290581162325	0.5864007054054039	0.27055314887832405	-0.904897756844416	0.02679087065346569	0.19805176629109789	-1.693466425606313	-0.37764453430538836	0.5486855261343337	-0.5243836651259551	1.6935541755596801
0.23046092184368738	0.5926875018371112	0.26646528185841584	-0.9129615060336884	0.02086494058301688	0.19929746088888975	-1.7003239040068683	-0.3785759676159036	0.553734654103394	-0.5225286359778274	1.6973397715997154
0.23446893787575152	0.5989489173108334	0.26236876797527553	-0.9210208072312767	0.014914948976978162	0.20053542650197015	-1.7071535607740038	-0.37947964839343334	0.5587160519431367	-0.5206683162691419	1.70109909066868
0.23847695390781562	0.6051845880070357	0.2582639213811771	-0.9290751209408913	0.008940864938847947	0.20176554086785248	-1.713955227847867	-0.38035548766604854	0.56362940227561	-0.5188029015884986	1.7048317639968071
0.24248496993987975	0.6113941524226134	0.2541510559653002	-0.9371239053742125	0.002942660797162257	0.2029876832564187	-1.7207287383162686	-0.38120339820241816	0.5684743935803949	-0.516932586861123	1.7085374233500215
0.24649298597194388	0.6175772514016172	0.2500304853097832	-0.945166616511931	-0.0030796878693241754	0.20420173448293436	-1.7274739264250305	-0.3820232945165119	0.57325072024147	-0.5150575663272646	1.7122157010816188
0.250501002004008	0.6237335281655771	0.24590252264576776	-0.9532027081653396	-0.00912620220701418	0.2054075769207951	-1.7341906275882848	-0.38281509287234594	0.5779580825934574	-0.5131780335208034	1.71586623018387
0.2545090180360721	0.629862628343422	0.2417674808094423	-0.9612316320384706	-0.015196900063404876	0.20660509451400308	-1.7408786783987222	-0.38357871128877274	0.582596186967243	-0.5112941812480664	1.7194886443395458
0.25851703406813625	0.6359642000009909	0.2376256721980961	-0.9692528377907691	-0.021291795963587795	0.20779417278937287	-1.7475379166377905	-0.3843140695443141	0.5871647457349592	-0.5094062015668563	1.7230825779733485
0.2625250501002004	0.6420378936701334	0.2334774087261903	-0.9772657731002958	-0.027410901087316426	0.20897469886846542	-1.7541681812858394	-0.38502108918203914	0.5916634773543243	-0.5075142857656921	1.7266476663032462
0.2665330661322645	0.648083362377396	0.22932300178145626	-0.9852698837274529	-0.033554223246643616	0.2101465614792499	-1.7607693125322166	-0.38569969351448696	0.5960921064123268	-0.5056186243432632	1.7301835453917
0.27054108216432865	0.65410026167229	0.22516276218102993	-0.9932646135792234	-0.03972176686413198	0.21130965096749169	-1.7673411517853057	-0.38634980762863325	0.6004503636682473	-0.5037194069880987	1.733689852196776
0.2745490981963928	0.6600882496551392	0.2209970001276311	-1.0012494047739173	-0.04591353295164009	0.21246385930786657	-1.7738835416825134	-0.3869713583909027	0.60473798609601	-0.5018168225584526	1.7371662246231325
0.2785571142284569	0.6660469870045045	0.21682602516579655	-1.0092236977064173	-0.05212951908968719	0.2136090801147995	-1.7803963261001987	-0.3875642744522256	0.6089547169258521	-0.4999110590624056	1.7406123015728772
0.28256513026052105	0.6719761370041809	0.21265014613817626	-1.017186931113913	-0.05836971940739877	0.21474520865302782	-1.7868793501635492	-0.3881284862531397	0.6131003056853065	-0.49800230363818526	1.7440277229962833
0.2865731462925852	0.6778753655697666	0.20846967114190143	-1.0251385421421206	-0.06463412456303567	0.21587214184788758	-1.7933324602563963	-0.3886639260289368	0.6171745082394859	-0.49609074253470486	1.7474121299423595
0.2905811623246493	0.6837443412747983	0.2042849074850338	-1.0330779664119745	-0.07092272172510872	0.21698977829532287	-1.7997555040309758	-0.3891705278148532	0.6211770868306625	-0.49417656109232216	1.7507651646092632
0.29458917835671344	0.689582735376454	0.20009616164310468	-1.0410046380867852	-0.07723549455408125	0.2180980182716168	-1.806148330417628	-0.3896482274513054	0.6251078101171326	-0.49225994372381915	1.7540864703945502
0.2985971943887776	0.6953902218408163	0.19590373921575316	-1.0489179899398555	-0.08357242318466138	0.21919676374284378	-1.8125107896344381	-0.39009696258916904	0.6289664532113597	-0.49034107389560344	1.7573756919452543
0.3026052104208417	0.7011664773676985	0.1917079448834725	-1.0568174534225439	-0.08993348420868585	0.22028591837404257	-1.8188427331968162	-0.39051667269510143	0.6327527977173873	-0.4884201341091321	1.7606324752077864
0.3066132264529058	0.7069111814150265	0.18750908236447336	-1.0647024587327691	-0.09631865065859746	0.2213653875381091	-1.825144013927015	-0.3909072990569071	0.6364666317675134	-0.486497305882559	1.7638564674776482
0.3106212424849699	0.7126240162227779	0.1833074543716732	-1.0725724348839456	-0.10272789199151762	0.22243507832440876	-1.8314144859635866	-0.391268784788946	0.6401077500582181	-0.4845727697326062	1.7670473174489518
0.31462925851703405	0.7183046668364738	0.17910336256982098	-1.0804268097743401	-0.10916117407391482	0.22349489954710725	-1.8376540047707735	-0.3916010748375832	0.6436759538853378	-0.4826467051566607	1.7702046752637357
0.3186372745490982	0.7239528211302227	0.17489710753276572	-1.0882650102568423	-0.11561845916687163	0.22454476175321983	-1.8438624271478368	-0.3919041159866797	0.6471710511784771	-0.4807192906150962	1.7733281925610747
0.3226452905811623	0.7295681698293134	0.17068898870087806	-1.096086462209139	-0.12209970591195045	0.22558457723037836	-1.8500396112383188	-0.3921778568631237	0.6505928565346507	-0.47879070351382175	1.7764175225259704
0.32665330661322645	0.7351504065323553	0.16647930433863412	-1.1038905906042826	-0.12860486931765946	0.22661426001431503	-1.8561854165392386	-0.392422247942401	0.6539411912511496	-0.47686112018705734	1.7794723199380198
0.3306613226452906	0.7406992277329649	0.16226835149236996	-1.1116768195816444	-0.13513390074651982	0.22763372589606337	-1.8622997039102216	-0.39263724155420415	0.6572158833576206	-0.474930715880337	1.7824922412198516
0.3346693386773547	0.746214332840996	0.15805642594821626	-1.1194445725182445	-0.14168674790273467	0.22864289242887506	-1.8683823355825597	-0.39282279188807884	0.6604167676473561	-0.47299966473374033	1.7854769444853262
0.33867735470941884	0.7516954242033116	0.15384382219022158	-1.1271932721004465	-0.14826335482046107	0.22964167893485274	-1.8744331751682033	-0.3929788549991068	0.663543685707783	-0.47106813976535306	1.7884260895874884
0.342685370741483	0.7571422071240975	0.1496308333586733	-1.1349223403960087	-0.154863661852685	0.23063000651129834	-1.8804520876686823	-0.3931053888136239	0.6665964859501464	-0.46913631285495677	1.7913393381662683
0.3466933867735471	0.7625543898847147	0.14541775120862518	-1.1426311989264821	-0.16148760566070033	0.2316077980367763	-1.8864389394839582	-0.3932023531349719	0.6695750236383797	-0.46720435472794897	1.7942163536959252
0.35070140280561124	0.7679316837630896	0.1412048660686402	-1.1503192687399442	-0.16813511920419177	0.23257497817689166	-1.892393598421201	-0.3932697096492838	0.6724791609171548	-0.4652724349394931	1.7970568015322226
0.35470941883767537	0.7732738030526406	0.13699246679975743	-1.1579859704840592	-0.17480613173192222	0.23353147338978242	-1.898315933703496	-0.3933074219312991	0.6753087668391045	-0.4633407218589003	1.7998603489593328
0.3587174348697395	0.7785804650807409	0.13278084075469207	-1.1656307244794548	-0.18150056877302442	0.23447721193132634	-1.9042058159784758	-0.39331545545021	0.6780637173912129	-0.4614093826542417	1.8026266652364604
0.3627254509018036	0.7838513902267142	0.1285702737372769	-1.1732529507934046	-0.18821835212889718	0.23541212386006127	-1.910063117326877	-0.39329377757553585	0.680743895520364	-0.4594785832771934	1.8053554216441818
0.3667334669338677	0.7890863019393657	0.1243610499621539	-1.180852069313806	-0.19495939986570604	0.2363361410418196	-1.9158877112710222	-0.39324235758302345	0.6833491911580457	-0.45754848844811297	1.808046291530491
0.37074148296593185	0.7942849267540428	0.1201534520147254	-1.1884274998234439	-0.20172362630748733	0.23724919715407572	-1.9216794727832243	-0.39316116666057366	0.6858795012441988	-0.4556192616413493	1.8106989503565458
0.374749498997996	0.7994469943092295	0.11594776081137222	-1.1959786620745272	-0.20851094202985646	0.2381512276900072	-1.927438278294114	-0.3930501779141904	0.688334729750209	-0.45369106507078477	1.8133130757421108
0.3787575150300601	0.8045722373626705	0.1117442555599483	-1.2035049758634921	-0.21532125385431916	0.23904216996226915	-1.9331640057008879	-0.3929093663739514	0.690714787701033	-0.45176405967561106	1.815888347510688
0.38276553106212424	0.8096603918070255	0.10754321372055993	-1.211005861106057	-0.22215446484318524	0.23992196310648153	-1.9388565343754776	-0.3927387089999992	0.6930195931964539	-0.44983840510633866	1.818424447734329
0.3867735470941884	0.8147111966850535	0.10334491096663813	-1.2184807379125189	-0.22901047429508417	0.2407905480844297	-1.9445157451726378	-0.392538184688549	0.69524907143146	-0.44791425971104004	1.820921060778125
0.3907815631262525	0.8197243942043249	0.09914962114631262	-1.2259290266632836	-0.2358891777410817	0.2416478676869779	-1.9501415204379535	-0.3923077742779128	0.6974031547157411	-0.4459917805218271	1.8233778733443657
0.39478957915831664	0.8246997297514633	0.09495761624409585	-1.2333501480846147	-0.2427904669413964	0.24249386653669588	-1.9557337440157645	-0.3920474605545372	0.699481782492298	-0.444071123241563	1.8257945745163628
0.39879759519038077	0.8296369519059164	0.09076916634288525	-1.2407435233245938	-0.24971422988271516	0.24332849109019847	-1.961292301257005	-0.39175722825905235	0.7014849013551573	-0.44215244223080885	1.828170855801934
0.4028056112224449	0.834535812453252	0.08658453958629206	-1.2481085740292763	-0.2566603507761069	0.24415168964019848	-1.9668170790269617	-0.3914370640923304	0.7034124650661893	-0.4402358904950045	1.8305064111765357
0.40681362725450904	0.8393960663979859	0.08240400214130503	-1.2554447224190384	-0.2636287100555319	0.2449634123172727	-1.9723079657129439	-0.39108695672155136	0.7052644345710215	-0.43832161967188515	1.8328009371260474
0.41082164328657317	0.8442174719759347	0.07822781816129702	-1.2627513913650954	-0.2706191843769475	0.24576361109134132	-1.9777648512318686	-0.3907068967862728	0.7070407780140445	-0.4364097800191327	1.8350541326891938
0.4148296593186373	0.848999790666098	0.0740562497493827	-1.2700280044661885	-0.2776316466180062	0.24655223977286098	-1.9831876270377577	-0.39029687690450277	0.708741470752504	-0.4345005204022621	1.8372656994996062
0.4188376753507014	0.8537427872020688	0.06988955692213529	-1.2772739861254214	-0.2846659658783468	0.24732925401373154	-1.9885761861291473	-0.3898568916787718	0.7103664953696759	-0.4325939882827436	1.839435341827511
0.4228456913827655	0.8584462295829721	0.06572799757367023	-1.2844887616272411	-0.29172200748047555	0.24809461130791685	-1.9939304230564072	-0.38938693770220295	0.7119158416871174	-0.43069032970636	1.841562766621047
0.42685370741482964	0.8631098890839316	0.06157182744010436	-1.2916717572145457	-0.29879963297123535	0.24884827099177986	-1.9992502339289706	-0.38888701356457567	0.7133895067759936	-0.42878968929179995	1.8436476835472002
0.4308617234468938	0.8677335402660669	0.05742130006439719	-1.298822400165913	-0.3058987001238624	0.2495901942441322	-2.004535516422473	-0.3883571198583828	0.7147874949674715	-0.42689221021948615	1.8456898050323551
0.4348697394789579	0.8723169609860185	0.053276666761583255	-1.3059401188729343	-0.31301906294062704	0.25032034408599896	-2.0097861697857975	-0.387797259184876	0.7161098178621799	-0.42499803422063964	1.8476888463024552
0.43887775551102204	0.8768599324050055	0.049138176584402525	-1.3130243429176418	-0.32016057165605727	0.25103868538009844	-2.0150020948480276	-0.3872074361600985	0.7173564943387295	-0.4231073015665799	1.8496445254227674
0.44288577154308617	0.8813622389974112	0.04500607628933678	-1.3200745031500218	-0.3273230727407426	0.25174518483003805	-2.0201831940253077	-0.386587657420901	0.718527550561292	-0.4212201510582599	1.8515565633372493
0.4468937875751503	0.8858236685589027	0.040880610303059464	-1.3270900317655951	-0.3345064089057159	0.2524398109792263	-2.0253293713276053	-0.38593793163093915	0.7196230199862309	-0.4193367200160372	1.8534246839075086
0.45090180360721444	0.8902440122140824	0.03676202068930634	-1.3340703623830583	-0.34171041910741096	0.2531225342095012	-2.0304405323653794	-0.38525826948664854	0.7206429433677844	-0.41745714426968106	1.8552486139513549
0.45490981963927857	0.8946230644236721	0.032650547116174614	-1.3410149301219725	-0.34893493855319313	0.25379332673947635	-2.03551658435615	-0.38454868372319473	0.7215873687627942	-0.4155815581486138	1.8570280832809363
0.4589178356713427	0.8989606229912319	0.028546426823857527	-1.347923171680484	-0.3561797987074609	0.25445216262260484	-2.0405574361309733	-0.38380918912039547	0.7224563515344786	-0.413710094472389	1.858762824740459
0.46292585170340683	0.9032564890694157	0.024449894592821923	-1.354794525413071	-0.363444827298315	0.255099017744961	-2.0455629981408125	-0.3830398025086116	0.7232499543552466	-0.411842884541404	1.8604525742434816
0.46693386773547096	0.9075104671657614	0.02036118271243572	-1.3616284314082976	-0.370729848324793	0.2557338698227423	-2.0505331824628135	-0.38224054277460345	0.7239682472085502	-0.4099800581278483	1.8620970708097841
0.4709418837675351	0.9117223651480214	0.0162805209500525	-1.3684243315665667	-0.37803468206466617	0.25635669839948994	-2.0554679028064764	-0.3814114308673502	0.7246113073897713	-0.4081217434668869	1.8636960566018035
0.4749498997995992	0.9158919942490297	0.012208136520560122	-1.3751816696778607	-0.38535914508279573	0.25696748484303067	-2.060367074519727	-0.3805524898038281	0.725179219506143	-0.4062680672480782	1.8652492769606344
0.4789579158316633	0.9200191690711124	0.00814425405640002	-1.381899891499452	-0.39270305024004604	0.25756621234213983	-2.0652306145948858	-0.379663744674745	0.7256720754757005	-0.40441915460702726	1.8667564804415908
0.48296593186372744	0.9241037075900388	0.004089095578064713	-1.3885784448335774	-0.40006620670275	0.25815286590292624	-2.070058441674531	-0.3787452226502269	0.7260899745252609	-0.40257512911727367	1.8682174188493208
0.48697394789579157	0.9281454311585167	4.2880465079177504e-5	-1.3952167796050599	-0.40744841995272607	0.25872743234494033	-2.0748504760572586	-0.3777969529854546	0.7264330231874296	-0.40073611278241356	1.8696318472724773
0.4909819639278557	0.9321441645092334	-0.003994174572526505	-1.401814347938866	-0.41484949179784103	0.2592899002970059	-2.079606639703336	-0.3768189670262453	0.7267013352966312	-0.39890222602845615	1.8709995241179334
0.49498997995991983	0.936099735757444	-0.008021855522247044	-1.4083706042375892	-0.42226922038311715	0.2598402601927771	-2.0843268562402506	-0.3758112982145769	0.7268950319841633	-0.3970735876964143	1.8723202111445456
0.49899799599198397	0.9400119764031084	-0.012039951096627931	-1.41488500525884	-0.42970740020237913	0.2603785042660208	-2.0890110509681477	-0.37477398209405133	0.7270142416722728	-0.3952503150351287	1.8735936734964553
0.503006012024048	0.9438807213325798	-0.0160482527602811	-1.4213570101925395	-0.437163822110438	0.2609046265456259	-2.0936591508651623	-0.3737070563152925	0.7270591000672513	-0.3934325236943261	1.8748196797359296
0.5070140280561122	0.9477058088198465	-0.020046554756384477	-1.4277860807380949	-0.44463827333580846	0.2614186228503408	-2.0982710845926418	-0.3726105606412764	0.7270297501515506	-0.39162032771791017	1.8759980018757347
0.5110220440881763	0.9514870805273268	-0.024034654132658345	-1.4341716811814507	-0.4521305374939547	0.26192049078323926	-2.102846782500256	-0.371484536952589	0.7269263421749157	-0.38981383953748616	1.877128415411041
0.5150300601202404	0.9552243815062244	-0.028012350766813778	-1.440513278471999	-0.45964039460106354	0.2624102297259174	-2.107386176630998	-0.37032902925260824	0.7267490336445356	-0.388013169966118	1.8782106993508538
0.5190380761523046	0.9589175601964399	-0.031979447391466256	-1.446810342299339	-0.4671676210883389	0.2628878408324209	-2.1118892007260697	-0.3691440836726071	0.7264979893142108	-0.3862184281923175	1.8792446362489703
0.5230460921843687	0.9625664684260469	-0.03593574961850912	-1.453062345169871	-0.4747119898168146	0.2633533270229059	-2.1163557902296595	-0.36792974847677296	0.7261733811725374	-0.3844297217742665	1.8802300122344549
0.5270541082164328	0.9661709614103297	-0.039881065962941074	-1.4592687624832124	-0.4822732700926818	0.2638066929770331	-2.1207858822936014	-0.36668607406714043	0.7257753884301061	-0.3826471566342702	1.8811666170416343
0.531062124248497	0.9697308977503895	-0.043815207866142104	-1.4654290726084256	-0.48985122768312667	0.264247945127097	-2.125179415781919	-0.3654131129884333	0.7253041975057196	-0.38087083705344216	1.882054244039607
0.5350701402805611	0.9732461394313185	-0.04773798971859248	-1.4715427569600406	-0.4974456248326747	0.26467709165089254	-2.129536331275256	-0.3641109199328117	0.7247600020116233	-0.3791008656666209	1.882892690261264
0.5390781563126252	0.9767165518199465	-0.051649228882029316	-1.4776093000738637	-0.5050562202800373	0.2650941424643191	-2.1338565710751896	-0.3627795517445208	0.7241430027377541	-0.37733734345751635	1.88368175643182
0.5430861723446894	0.9801420036621606	-0.055548745711035574	-1.4836281896825565	-0.5126827692754565	0.26549910921372405	-2.138140079208424	-0.3614190674244377	0.723453407635006	-0.3755803697540878	1.8844212469968504
0.5470941883767535	0.9835223670798037	-0.05943636357405634	-1.4895989167909758	-0.5203250235985443	0.2658920052679876	-2.142386801430867	-0.3600295281345109	0.7226914317975123	-0.3738300422241511	1.885110970149832
0.5511022044088176	0.9868575175671507	-0.06331190887383732	-1.4955209757512566	-0.5279827315766106	0.2662728457103501	-2.1465966852315868	-0.3586109972020906	0.7218572974439464	-0.3720864568712157	1.8857507378591862
0.5551102204408818	0.9901473339869701	-0.06717521106728072	-1.501393864337632	-0.5356556381034777	0.26664164732998347	-2.1507696798366482	-0.35716354012414414	0.7209512338978423	-0.3703497080305511	1.8863403658948197
0.5591182364729459	0.9933916985661683	-0.07102610268471368	-1.5072170838209709	-0.5433434846587762	0.26699842861330847	-2.1549057362128274	-0.35568722457135316	0.7199734775669347	-0.368619888365482	1.8868796738541629
0.56312625250501	0.9965904968910252	-0.07486441934856464	-1.5129901390430247	-0.551046009327716	0.2673432097350598	-2.1590048070712053	-0.3541821203920887	0.7189242719215219	-0.36689708886391137	1.8873684851877028
0.5671342685370742	0.9997436179020196	-0.07868999979144307	-1.51871253849037	-0.5587629468213314	0.2676760125491002	-2.163066846870637	-0.3526482996162599	0.7178038674718501	-0.36518139883507256	1.8878066272240068
0.5711422845691383	1.002850953888251	-0.08250268587361817	-1.524383794368032	-0.5664940284971931	0.26799686057898553	-2.1670918118210967	-0.35108583645903224	0.7166125217445256	-0.3634729059065074	1.8881939311942375
0.5751503006012024	1.0059124004814581	-0.08630232259989219	-1.5300034226727794	-0.5742389823805834	0.26830577900828345	-2.1710796598869013	-0.3494948073244114	0.7153504992579508	-0.36177169602127257	1.8885302322561557
0.5791583166332666	1.0089278566496398	-0.09008875813586435	-1.5355709432660753	-0.5819975331861301	0.26860279467064596	-2.175030350789804	-0.34787529080868845	0.7140180714967914	-0.3600778534353717	1.8888153695176084
0.5831663326653307	1.0118972246902806	-0.093861843823581	-1.5410858799466725	-0.5897694023398953	0.2688879360396397	-2.178943846011964	-0.3462273677037426	0.7126155168854736	-0.35839146071541383	1.8890491860595022
0.5871743486973948	1.0148204102231833	-0.09762143419656853	-1.546547760522841	-0.5975543080019116	0.26916123321833424	-2.1828201087987895	-0.34455112100019664	0.711143120760716	-0.35671259873649735	1.8892315289582586
0.591182364729459	1.0176973221829144	-0.10136738699424487	-1.551956116884215	-0.6053519650891651	0.2694227179286516	-2.1866591041616505	-0.34284663589042236	0.7096011753430957	-0.3550413466803188	1.8893622493077495
0.5951903807615231	1.020527872810864	-0.10509956317570605	-1.5573104850732455	-0.6131620852990168	0.2696724235004784	-2.1904607988804647	-0.34111399977139	0.707989979707657	-0.3533777820335063	1.8894412022407125
0.5991983967935872	1.0233119776469244	-0.10881782693288432	-1.5626104053562473	-0.6209843771330599	0.2699103848605434	-2.1942251615061523	-0.3393533022473591	0.7063098397535584	-0.351721980586177	1.889468246949644
0.6032064128256514	1.0260495555207905	-0.11252204570307439	-1.567855422294027	-0.6288185459214061	0.2701366385210616	-2.1979521623629616	-0.33756463513240553	0.7045610681727674	-0.3500740164307177	1.8894432467071673
0.6072144288577155	1.028740528542887	-0.11621209018082451	-1.573045084812082	-0.6366642938473995	0.2703512225681485	-2.2016417735506635	-0.3357480924527818	0.7027439844178031	-0.3484339619607885	1.8893660688858764
0.6112224448897795	1.0313848220949247	-0.11988783432918908	-1.5781789462703524	-0.6445213199727488	0.27055417665000503	-2.205293968946612	-0.33390377044910474	0.7008589146685303	-0.3468018878705488	1.8892365849776533
0.6152304609218436	1.0339823648200908	-0.12354915539034045	-1.5832565645325198	-0.6523893202630764	0.27074554196487804	-2.208908724207674	-0.3320317675783681	0.6989061917980111	-0.34517786315410437	1.8890546706124562
0.6192384769539078	1.0365330886128754	-0.12719593389553563	-1.5882775020348376	-0.6602679876138773	0.27092536124879535	-2.2124860167720253	-0.3301321845157749	0.696886155337414	-0.3435619551051767	1.88882020557658
0.6232464929859719	1.039036928608541	-0.1308280536744369	-1.5932413258544786	-0.6681570118768845	0.27109367876308105	-2.2160258258608105	-0.32820512415638575	0.6947991514399897	-0.3419542293169918	1.8885330738303863
0.627254509018036	1.041493823172236	-0.1344454018637824	-1.5981476077773917	-0.6760560798868342	0.27125054028165135	-2.2195281324796725	-0.3262506916165787	0.6926455328441118	-0.3403547496823896	1.8881931635255031
0.6312625250501002	1.043903713887757	-0.13804786891540488	-1.602995924365653	-0.6839648754886276	0.27139599307809437	-2.2229929194201388	-0.324268994235317	0.6904256588353926	-0.33876357839415183	1.8878003670214913
0.6352705410821643	1.0462665455459659	-0.14163534860359586	-1.6077858570242987	-0.6918830795648817	0.27153008591253636	-2.2264201712608798	-0.32226014157522004	0.6881398952078751	-0.3371807759455497	1.8873545809019785
0.6392785571142284	1.0485822661328634	-0.14520773803181347	-1.6125169920676288	-0.6998103700638678	0.2716528690182967	-2.2298098743688235	-0.32022424542343375	0.6857886142243068	-0.33560640113110846	1.8868557059902613
0.6432865731462926	1.0508508268173242	-0.14876493763873141	-1.617188920784971	-0.7077464220278279	0.2717643940883348	-2.2331620169001356	-0.31816141979229623	0.6833721945755009	-0.33404051104759014	1.8863036473643704
0.6472945891783567	1.0530721819384976	-0.15230685120362744	-1.6218012395058876	-0.7156909076216685	0.271864714261491	-2.236476588801061	-0.3160717809197942	0.6808910213387894	-0.3324831610951925	1.8856983143716033
0.6513026052104208	1.0552462889928789	-0.15583338585110953	-1.62635354966482	-0.7236434961620232	0.2719538841085249	-2.239753581808624	-0.31395544726980706	0.6783454859355741	-0.3309344049789643	1.8850396206425195
0.655310621242485	1.0573731086210545	-0.1593444520551779	-1.6308454578651548	-0.7316038541466807	0.2720319596179532	-2.242992989451192	-0.311812539532133	0.6757359860879798	-0.3293942947104357	1.8843274841044022
0.6593186372745491	1.0594526045941257	-0.16283996364262152	-1.6352765759426995	-0.7395716452843729	0.27209899818169053	-2.246194807048896	-0.3096431806222949	0.6730629257746172	-0.3278628806094633	1.883561826994182
0.6633266533066132	1.0614847437998156	-0.166319837795748	-1.6396465210285587	-0.747546530524917	0.272155058580496	-2.2493590317139116	-0.30744749568112034	0.6703267151854596	-0.3263402113062896	1.882742575870824
0.6673346693386774	1.0634694962282634	-0.16978399505444478	-1.643954915611398	-0.7555281680897079	0.2722002009692278	-2.252485662350597	-0.30522561207409304	0.6675277706758411	-0.3248263337438148	1.881869661627179
0.6713426853707415	1.065406834957511	-0.17323235931757172	-1.6482013875990817	-0.7635162135025535	0.27223448686191015	-2.255574699655491	-0.30297765939047033	0.6646665147195807	-0.32332129318008207	1.8809430195012968
0.6753507014028056	1.0672967361386845	-0.1766648578436831	-1.652385570379678	-0.7715103196208509	0.2722579791166141	-2.258626146117164	-0.30070376944216426	0.6617433758612405	-0.3218251331909739	1.8799625890872036
0.6793587174348698	1.0691391789808788	-0.18008142125107882	-1.6565071028818121	-0.7795101366670946	0.2722707419201565	-2.261640006015932	-0.29840407626238113	0.6587587886675236	-0.3203378956731196	1.8789283143451403
0.6833667334669339	1.0709341457357462	-0.18348198351718392	-1.6605656296343672	-0.7875153122607144	0.27227284077261954	-2.2646162854234193	-0.296078716104016	0.6557131936778182	-0.3188596208470135	1.8778401436112655
0.687374749498998	1.0726816216817951	-0.186866481977256	-1.6645608008255104	-0.795525491450236	0.2722643424716944	-2.267554992201983	-0.2937278274377985	0.652607037353896	-0.317390347260342	1.8766980296068203
0.6913827655310621	1.0743815951084041	-0.19023485732242	-1.6684922723610396	-0.8035403167457603	0.2722453150968518	-2.2704561360039865	-0.29135155095018556	0.6494407720287709	-0.31593011179151964	1.875501929446757
0.6953907815631263	1.0760340572995555	-0.19358705359703032	-1.6723597059220403	-0.8115594281517552	0.27221582799334354	-2.273319728270934	-0.2889500295409977	0.6462148558547253	-0.3144789496534333	1.8742518046478296
0.6993987975951904	1.077639002517292	-0.1969230181953601	-1.676162769021836	-0.8195824632001546	0.2721759517560373	-2.2761457822324536	-0.2865234083207948	0.6429297527505121	-0.3130368943973932	1.8729476211361509
0.7034068136272545	1.0791964279849031	-0.20024270185761747	-1.6799011350622266	-0.8276090569837605	0.2721257582130888	-2.278934312905135	-0.2840718346079877	0.6395859323477404	-0.31160397791729016	1.87158934925421
0.7074148296593187	1.0807063338698455	-0.20354605866528944	-1.6835744833890032	-0.835638842189942	0.2720653204094544	-2.281685337091224	-0.2815954579256819	0.6361838699364506	-0.31018023045395876	1.8701769637673569
0.7114228456913828	1.0821687232664008	-0.20683304603581348	-1.6871824993467253	-0.8436714491346256	0.27199471259024754	-2.2843988733771603	-0.2790944299982495	0.6327240464098887	-0.3087656805997446	1.868710443869751
0.7154308617234469	1.083583602178077	-0.21010362471657718	-1.6907248743327536	-0.851706505796573	0.2719140101839429	-2.2870749421319805	-0.27656890474762613	0.6292069482084881	-0.30736035530327577	1.8671897731897755
0.7194388777555111	1.0849509794997583	-0.2133577587782468	-1.6942013058505263	-0.8597436378519396	0.2718232897854312	-2.289713565505561	-0.2740190382893288	0.6256330672630656	-0.3059642798744373	1.8656149397949175
0.7234468937875751	1.0862708669996075	-0.2165954156074255	-1.6976114975620673	-0.8677824687091089	0.2717226291389285	-2.292314767426718	-0.2714449889281912	0.6220029009372411	-0.30457747798954726	1.8639859361961144
0.7274549098196392	1.0875432793007271	-0.21981656589864232	-1.7009551593397205	-0.8758226195437993	0.2716121071207439	-2.2948785736011565	-0.2688469171538134	0.6183169519690898	-0.30319997169673424	1.8623027593515702
0.7314629258517034	1.0887682338625813	-0.22302118364567192	-1.7042320073170931	-0.8838637093344341	0.27149180372190873	-2.2974050115092726	-0.266224985635722	0.6145757284120341	-0.3018317814215156	1.8605654106700371
0.7354709418837675	1.0899457509621884	-0.2262092461321881	-1.7074417639392043	-0.8919053548977742	0.2713618000306711	-2.2998941104037995	-0.26357935921823694	0.6107797435749872	-0.30047292597257436	1.8587738960135691
0.7394789579158316	1.0910758536750833	-0.22938073392175098	-1.710584158011827	-0.8999471709248048	0.2712221782148598	-2.3023459013073118	-0.2609102049150428	0.6069295159617535	-0.299123422547735	1.8569282256997444
0.7434869739478958	1.0921585678560597	-0.23253563084712983	-1.7136589247500111	-0.9079887700168724	0.2710730215041211	-2.304760417009571	-0.25821769190346	0.6030255692096974	-0.29778328674013677	1.855028414503358
0.7474949899799599	1.0931939221196942	-0.23567392399896314	-1.7166658058257813	-0.9160297627220667	0.2709144141720321	-2.307137692064726	-0.25550199151841335	0.5990684320276911	-0.2964525325446038	1.8530744816575904
0.751503006012024	1.0941819478206574	-0.23879560371375796	-1.7196045494149985	-0.9240697575718421	0.2707464415180947	-2.309477762788361	-0.25276327724609454	0.5950586381333468	-0.29513117236421016	1.851066450854645
0.7555110220440882	1.095122679033819	-0.24190066356122994	-1.7224749102433774	-0.9321083611178732	0.27056918984961414	-2.311780667254389	-0.25000172471731524	0.5909967261895476	-0.2938192170170406	1.849004350245864
0.7595190380761523	1.0960161525341503	-0.24498910033098661	-1.7252766496316456	-0.9401451779691408	0.27038274646346555	-2.3140464452917966	-0.24721751170054823	0.5868832397402832	-0.29251667574314427	1.8468882124413177
0.7635270541082164	1.0968624077764286	-0.2480609140185558	-1.7280095355398433	-0.9481798108292403	0.2701871996277529	-2.316275138481238	-0.24441081809465254	0.5827187271458029	-0.2912235562116816	1.844718074508872
0.7675350701402806	1.097661486874751	-0.2511161078107616	-1.730673342610747	-0.9562118605339107	0.26998263856336446	-2.318466790151473	-0.24158182592128077	0.5785037415170947	-0.2899398645282625	1.8424939779727354
0.7715430861723447	1.0984134345818601	-0.2541546880704507	-1.7332678522124123	-0.9642409260887768	0.26976915342542795	-2.320621445375654	-0.23873071931696488	0.5742388406497012	-0.28866560524247586	1.8402159688114827
0.7755511022044088	1.099118298268289	-0.2571766643205711	-1.735792852479827	-0.9722666047072996	0.26954683528467055	-2.322739150967465	-0.2358576845248776	0.5699245869568822	-0.28740078135560815	1.8378840974555652
0.779559118236473	1.0997761279013276	-0.2601820492276065	-1.7382481383556636	-0.9802884918489317	0.26931577610868684	-2.3248199554770985	-0.23296290988626725	0.5655615474021352	-0.2861453943285511	1.8354984187842993
0.7835671342685371	1.100386976023819	-0.2631708585843691	-1.7406335116301266	-0.9883061812574705	0.26907606874311957	-2.3268639091870895	-0.23004658583156254	0.5611502934310841	-0.28489944408989676	1.8330589921223412
0.7875751503006012	1.1009508977327884	-0.2661431112921541	-1.7429487809798803	-0.9963192649996044	0.26882780689275676	-2.32887106410799	-0.2271089048711451	0.5566914009027476	-0.28366292904421936	1.83056588123565
0.7915831663326653	1.1014679506579117	-0.2690988293422583	-1.7451937620060565	-1.0043273335036491	0.26857108510254973	-2.3308414739738934	-0.22415006158578704	0.5521854500201958	-0.282435846080542	1.8280191543269353
0.7955911823647295	1.101938194939826	-0.2720380377968675	-1.747368277271328	-1.0123299755984665	0.268305998738556	-2.3327751942378043	-0.2211702526167509	0.5476330252606098	-0.28121819058098885	1.8254188840305967
0.7995991983967936	1.1023616932082894	-0.27496076476931475	-1.7494721563360418	-1.0203267785525607	0.26803264396881143	-2.3346722820668564	-0.2181696766555498	0.5430347153047523	-0.28000995642961923	1.8227651474071545
0.8036072144288577	1.1027385105601974	-0.2778670414037141	-1.7515052357934071	-1.0283173281133513	0.26775111774413607	-2.336532796337375	-0.21514853443336493	0.5383911129658626	-0.2788111360214451	1.8200580259371726
0.8076152304609219	1.1030687145374536	-0.2807569018539731	-1.7534673593037244	-1.0363012085466108	0.26746151777887694	-2.33835679762979	-0.2121070287101188	0.5337028151179858	-0.2776217202716287	1.8172976055146797
0.811623246492986	1.1033523751047087	-0.28363038326218826	-1.7553583776276565	-1.044278002676069	0.26716394253159403	-2.3401443482233906	-0.20904536426320117	0.5289704226237485	-0.2764416986248605	1.814483976440083
0.8156312625250501	1.1035895646269671	-0.2864875257364269	-1.7571781486585256	-1.0522472919231747	0.2668584911856912	-2.341895512090931	-0.20596374787584615	0.524194540261594	-0.2752710590649159	1.8116172334125873
0.8196392785571143	1.1037803578470684	-0.28932837232790054	-1.7589265374536363	-1.0602086563470112	0.2665452636299993	-2.3436103548930816	-0.20286238832515807	0.5193757766524857	-0.2741097881243891	1.8086974755221092
0.8236472945891784	1.1039248318630472	-0.2921529690075331	-1.7606034162646136	-1.0681616746843612	0.26622436043931286	-2.3452889439727245	-0.19974149636978414	0.5145147441860938	-0.2729578708946037	1.8057248062407
0.8276553106212425	1.1040230661053807	-0.2949613646419291	-1.7622086645667503	-1.0761059243899158	0.2658958828548874	-2.3469313483491008	-0.1966012847372323	0.5096120589464754	-0.2718152910356984	1.8026993334134718
0.8316633266533067	1.1040751423141217	-0.29775361096874603	-1.7637421690873578	-1.0840409816766219	0.2655599327648999	-2.3485376387117993	-0.19344196811083175	0.5046683406372605	-0.2706820307868865	1.7996211692490307
0.8356713426853707	1.1040811445159318	-0.3005297625714757	-1.7652038238331136	-1.0919664215561657	0.2652166126848778	-2.3501078874145973	-0.1902637631163353	0.4996842125063568	-0.2695580709768883	1.7964904303094242
0.8396793587174348	1.104041159001009	-0.3032898768536399	-1.7665935301163975	-1.0998818178795848	0.2648660257381005	-2.3516421684691458	-0.18706688830816062	0.4946603012701845	-0.2684433910345347	1.7933072374995958
0.843687374749499	1.1039552742999255	-0.3060340140124038	-1.7679111965806134	-1.1077867433780058	0.2645082756359785	-2.353140557538502	-0.18385156415527065	0.48959723703745506	-0.26733796899954143	1.7900717160563593
0.8476953907815631	1.103823581160372	-0.30876223701161454	-1.7691567392244887	-1.1156807697035003	0.26414346665841365	-2.35460313193051	-0.18061801302668962	0.48449565323250493	-0.26624178153345196	1.786783995536888
0.8517034068136272	1.1036461725238191	-0.31147461155426803	-1.7703300814253469	-1.12356346747006	0.2637717036341459	-2.3560299705910324	-0.17736645917665467	0.4793561865181978	-0.2651548039307481	1.783444209806724
0.8557114228456913	1.1034231435020994	-0.31417120605441085	-1.7714311539613452	-1.1314344062946806	0.2633930919210905	-2.3574211540970222	-0.1740971287294012	0.47417947671840766	-0.26407701013012685	1.7800524970273106
0.8597194388777555	1.1031545913539125	-0.31685209160848166	-1.7724598950326762	-1.13929315483855	0.2630077373866704	-2.3587767646494506	-0.17081024966358085	0.46896616674009634	-0.2630083727259428	1.7766089996430499
0.8637274549098196	1.1028406154612638	-0.31951734196609866	-1.7734162502817237	-1.1471392808483423	0.26261574638814844	-2.36009688606608	-0.16750605179631103	0.46371690249499703	-0.2619488629798135	1.7731138643678859
0.8677354709418837	1.1024813173058354	-0.3221670335002982	-1.7743001728121708	-1.1549723511976058	0.26221722575296363	-2.361381603774086	-0.16418476676685453	0.45843233282091833	-0.2608984508323877	1.7695672421714217
0.8717434869739479	1.1020768004453003	-0.32480124517723064	-1.775111623207055	-1.1627919319282438	0.2618122827590763	-2.3626310048025276	-0.16084662801992902	0.4531131094026804	-0.25985710491527453	1.7659692882645663
0.875751503006012	1.1016271704895797	-0.32742005852531947	-1.775850569545764	-1.170597588292085	0.26140102511532637	-2.363845177774669	-0.1574918707886448	0.44775988669269795	-0.25882479256313223	1.7623201620847182
0.8797595190380761	1.1011325350770513	-0.33002355760388974	-1.7765169874199693	-1.1783888847925346	0.26098356094180963	-2.3650242129001513	-0.15412073207707042	0.442373321831222	-0.25780147982591506	1.7586200272804886
0.8837675350701403	1.1005930038507141	-0.3326118289712721	-1.7771108599484924	-1.1861653852263074	0.2605599987502766	-2.3661682019670094	-0.15073345064242566	0.43695407456625446	-0.25678713148127724	1.7548690516959646
0.8877755511022044	1.100008688434311	-0.3351849616523888	-1.777632177791101	-1.193926652725232	0.26013044742455776	-2.3672772383335463	-0.14733026697690071	0.43150280717314865	-0.255781711047132	1.7510674073545183
0.8917835671342685	1.0993797024084189	-0.33774304710582803	-1.778080939161229	-1.2016722497981274	0.25969501620102126	-2.3683514169200546	-0.14391142328910173	0.4260201843739094	-0.25478518079436496	1.7472152704421609
0.8957915831663327	1.0987061612865068	-0.3402861791904134	-1.778457149837618	-1.2094017383727456	0.2592538146490658	-2.369390834200389	-0.14047716348512204	0.4205068732562063	-0.2537975017596996	1.74331282129045
0.8997995991983968	1.09798818249097	-0.342814454131275	-1.7787608231748773	-1.2171146798377723	0.2588069526516548	-2.370395588193392	-0.13702773314923855	0.4149635431921129	-0.25281863375871433	1.7393602443589478
0.9038076152304609	1.097225885329143	-0.3453279704854292	-1.7789919801129572	-1.2248106350848877	0.25835454038589584	-2.371365778454174	-0.1335633795242337	0.4093908657565874	-0.2518485353990083	1.7353577282172368
0.9078156312625251	1.0964193909692976	-0.34782682910687385	-1.7791506491855344	-1.2324891645508786	0.2578966883036691	-2.3723015060652397	-0.1300843514913424	0.40378951464570617	-0.25088716409351614	1.7313054655264943
0.9118236472945892	1.0955688224166291	-0.35031113311120604	-1.7792368665273048	-1.240149828259798	0.2574335071123112	-2.3732028736274753	-0.12659089954982414	0.3981601655946657	-0.24993447607396865	1.7272036530206312
0.9158316633266533	1.094674304489238	-0.3527809878397697	-1.7792506758801823	-1.2477921858651706	0.2569651077553575	-2.374069985250985	-0.12308327579616049	0.392503496295566	-0.24899042640449867	1.7230524914869947
0.9198396793587175	1.0937359637941082	-0.3552365008233401	-1.7791921285984007	-1.2554157966922352	0.2564916013933474	-2.374902946545783	-0.1195617339028781	0.38682018631498954	-0.24805496899539034	1.7188521857466403
0.9238476953907816	1.0927539287030912	-0.3576777817453528	-1.7790612836525153	-1.263020219780226	0.2560130993846983	-2.375701864612343	-0.11602652909699745	0.3811109170113894	-0.2471280566169704	1.7146029446341782
0.9278557114228457	1.0917283293288953	-0.3601049424046848	-1.7788582076323032	-1.2706050139246827	0.25552971326665175	-2.376466848031998	-0.11247791813810819	0.375376371452301	-0.24620964091363948	1.7103049809771926
0.9318637274549099	1.09065929750109	-0.36251809667799473	-1.7785829747485606	-1.2781697377197883	0.25504155473629636	-2.377198006857204	-0.10891615929607087	0.3696172343313913	-0.24529967241804232	1.7059585115752427
0.935871743486974	1.0895469667421256	-0.3649173604816307	-1.7782356668337937	-1.28571394960073	0.25454873563167285	-2.3778954526016514	-0.10534151232834667	0.3638341918853591	-0.24439810056537506	1.7015637571784437
0.9398797595190381	1.0883914722433763	-0.36730285173311283	-1.7778163733418022	-1.2932372078860805	0.2540513679129643	-2.3785592982302437	-0.1017542384569549	0.3580279318107009	-0.24350487370782778	1.697120942465636
0.9438877755511023	1.0871929508412077	-0.36967469031219924	-1.7773251913461556	-1.300739070820192	0.25354956364377723	-2.3791896581489267	-0.09815460034505993	0.35219914318035694	-0.24261993912916088	1.692630296022142
0.9478957915831663	1.0859515409930767	-0.3720329980215426	-1.7767622255375597	-1.3082190966156013	0.253043434972518	-2.3797866481943815	-0.0945428620731881	0.3463485163602502	-0.24174324305941383	1.6880920503171168
0.9519038076152304	1.0846673827536661	-0.3743778985469463	-1.7761275882201104	-1.315676843495444	0.2525330941138675	-2.380350385623576	-0.09091928911507535	0.34047674292573327	-0.2408747306897439	1.6835064416804952
0.9559118236472945	1.0833406177510578	-0.376709517417227	-1.7754213993064392	-1.3231118697358673	0.2520186533303605	-2.3808809891031766	-0.08728414831314811	0.33458451557795865	-0.24001434618739406	1.6788737102795386
0.9599198396793587	1.081971389162952	-0.37902798196369425	-1.7746437863117437	-1.3305237337084461	0.25150022491407276	-2.3813785786988193	-0.08363770785363689	0.3286725280601837	-0.23916203271078754	1.674194100094986
0.9639278557114228	1.0805598416929327	-0.38133342127925274	-1.773794884346708	-1.337911993922591	0.25097792116842055	-2.381843275864249	-0.07998023724132522	0.32274147507402695	-0.23831773242474794	1.6694678588968115
0.9679358717434869	1.0791061215467874	-0.3836259661771384	-1.7728748361093087	-1.345276209067948	0.25045185439007733	-2.382275203430316	-0.07631200727393521	0.31679205219568907	-0.23748138651584255	1.664695238219594
0.9719438877755511	1.0776103764088831	-0.38590574914929443	-1.771883791875509	-1.352615938056786	0.249922136851011	-2.3826744855938364	-0.07263329001615107	0.3108249557921527	-0.23665293520784783	1.6598764933375014
0.9759519038076152	1.0760727554186034	-0.3881729043243983	-1.7708219094888409	-1.3599307400663652	0.24938888078064725	-2.3830412479063225	-0.06894435877328263	0.30484088293737543	-0.23583231777733443	1.6550118832388923
0.9799599198396793	1.074493409146851	-0.39042756742554674	-1.7696893543488745	-1.3672201745812889	0.2488521983481622	-2.383375617262574	-0.06524548806457041	0.2988405313284907	-0.2350194725693706	1.650101670600542
0.9839679358717435	1.0728724895726198	-0.3926698757276079	-1.7684862993985762	-1.3744838014358254	0.24831220164490894	-2.383677721889136	-0.061536953596134536	0.29282459920202986	-0.23421433701334196	1.6451461217614933
0.9879759519038076	1.0712101500596405	-0.3948999680142512	-1.767212925110556	-1.3817211808562069	0.24776900266698262	-2.3839476913326276	-0.05781903223356917	0.28679378525018046	-0.2334168476388856	1.6401455066965382
0.9919839679358717	1.0695065453331043	-0.39711798453466085	-1.7658694194722069	-1.3889318735028924	0.24722271329792725	-2.384185656447935	-0.054092001974184935	0.2807487885370949	-0.232626940091937	1.635100098989334
0.9959919839679359	1.0677618314564667	-0.3993240669599456	-1.7644559779697335	-1.396115440512797	0.24667344529158938	-2.3843917493862783	-0.0503561419189015	0.27469030841526304	-0.23184454915088756	1.6300101758051555
1.0	1.0659761658083398	-0.4015183583392511	-1.762972803571075	-1.4032714435414801	0.24612131025512207	-2.3845661035831434	-0.046611732243792635	0.26861904444196405	-0.2310696087428512	1.6248760178632924


==> Data/mle1.dat <==
x y
10.0 2.534329557690552
11.0 2.554695459513471
12.0 2.523560029881516
13.0 2.5176522975454425
14.0 2.5170654866490927
15.0 2.4981010183458356
16.0 2.5069760071720553
17.0 2.4886993569304217
18.0 2.493863376068302
19.0 2.483824466434642
20.0 2.4820201073991495
21.0 2.480239866157371
22.0 2.4734544246276555
23.0 2.476176569010242
24.0 2.4678434370851674
25.0 2.471151813203901
26.0 2.4642387894624433
27.0 2.4657258754893197
28.0 2.461747217430399
29.0 2.4607248959579415
30.0 2.4596661928435912
31.0 2.4566197164876544
32.0 2.4575183814261052
33.0 2.4534769561464076
34.0 2.455090837533794
35.0 2.451143111825337
36.0 2.452430303490742
37.0 2.449388599395877
38.0 2.449741060759574
39.0 2.447979229994806
40.0 2.4472391035712833
41.0 2.4467105856768336
42.0 2.4450609166531163
43.0 2.4454309798611904
44.0 2.443249919285184
45.0 2.444058910798115
46.0 2.441781905340599
47.0 2.4425872069237315
48.0 2.4405946734172845
49.0 2.441066142394342
50.0 2.4396098011859677
51.0 2.4395712257030655
52.0 2.438747068110933
53.0 2.438172167816209
54.0 2.437934826954351
55.0 2.4369152745219407
56.0 2.4371183262510225
57.0 2.435819850088492
58.0 2.436265703409906
59.0 2.4348826445240124
60.0 2.43536983088061
61.0 2.4340847100672565
62.0 2.434444663708702
63.0 2.433397801058435
64.0 2.4335170645906885
65.0 2.4327895898994036
66.0 2.4326172680971427
67.0 2.4322279072688313
68.0 2.431771259301858
69.0 2.4316843287950265
70.0 2.4309966192399672
71.0 2.4311371461925715
72.0 2.4303015308196194
73.0 2.4305734011455336
74.0 2.429685769744176
75.0 2.429989503287732
76.0 2.42914255942635
77.0 2.429390174300426
78.0 2.4286605957847716
79.0 2.428785979042443
80.0 2.4282259460528324
81.0 2.428190188238379
82.0 2.4278237590650984
83.0 2.4276158439008295
84.0 2.4274398026690367
85.0 2.4270736344770576
86.0 2.4270618193154223
87.0 2.4265707641267324
88.0 2.426680621066927
89.0 2.426110671899345
90.0 2.426290787983592
91.0 2.425693320515781
92.0 2.425890838858391
93.0 2.4253157897486193
94.0 2.4254828297420463
95.0 2.4249729908167494
96.0 2.425071472996629
97.0 2.4246584019524686
98.0 2.4246629897115075
99.0 2.424364782629368
100.0 2.4242639508326493


==> Data/mle2.dat <==
x y
10.0 0.7673576855588995
11.0 0.7777529873048181
12.0 0.755436053928216
13.0 0.7532384862506935
14.0 0.754918572953104
15.0 0.7428453138957657
16.0 0.7447305938631887
17.0 0.7420113000535163
18.0 0.7368248877932156
19.0 0.7392790723674934
20.0 0.7342340443790186
21.0 0.7336699939642021
22.0 0.7334146968058184
23.0 0.730144221138357
24.0 0.7315148770072435
25.0 0.7287088554296983
26.0 0.7283551650372911
27.0 0.728146866326117
28.0 0.7261366466370341
29.0 0.7269909860256024
30.0 0.7250488600773258
31.0 0.7251556708913973
32.0 0.7245422523081352
33.0 0.7235251813574407
34.0 0.7239547124552304
35.0 0.7224985217893263
36.0 0.7229153551075137
37.0 0.7219889696661728
38.0 0.7217292350143237
39.0 0.7216236730441233
40.0 0.7207615447740886
41.0 0.7211150294247829
42.0 0.7201537137715578
43.0 0.7203734674419516
44.0 0.719800041157531
45.0 0.7195690652651051
46.0 0.719516662610896
47.0 0.7189074903701559
48.0 0.7191462355896742
49.0 0.718451945528899
50.0 0.7186334479019029
51.0 0.7181640818270943
52.0 0.718065717268181
53.0 0.7179414716855926
54.0 0.7175567571280933
55.0 0.7176866550938139
56.0 0.717172601379013
57.0 0.7173460632769931
58.0 0.7169084491714997
59.0 0.7169410113489213
60.0 0.7167177853212959
61.0 0.7165383775771732
62.0 0.7165388133527381
63.0 0.7161958510832848
64.0 0.716320137431357
65.0 0.7159367379725238
66.0 0.71604651520284
67.0 0.7157492215991383
68.0 0.7157403476633658
69.0 0.7156018981335304
70.0 0.715443395451226
71.0 0.7154562834499826
72.0 0.7151886565467247
73.0 0.7152830604546264
74.0 0.714989185482044
75.0 0.715073372424728
76.0 0.7148383746976866
77.0 0.7148408559499658
78.0 0.7147168479952489
79.0 0.7146108938632396
80.0 0.7146004602307875
81.0 0.714406082113748
82.0 0.7144686584024128
83.0 0.7142380533445368
84.0 0.714312192163621
85.0 0.7141060477498476
86.0 0.7141356034247446
87.0 0.7140000491251535
88.0 0.7139534245704924
89.0 0.7139049159079837
90.0 0.7137819967890692
91.0 0.713805465145307
92.0 0.7136329656539034
93.0 0.7136912729147474
94.0 0.71351042509069
95.0 0.7135600600119743
96.0 0.7134113820097818
97.0 0.7134176419711628
98.0 0.7133277570276202
99.0 0.7132744852941758
100.0 0.7132491022515888

==> Data/mle3.dat <==
x y
10.0 6.270896529326127
11.0 6.241024691155695
12.0 6.288382348716176
13.0 6.2554078746070045
14.0 6.288306245103033
15.0 6.256665867066972
16.0 6.280567535592954
17.0 6.252032819878716
18.0 6.270062045135004
19.0 6.2450233951287935
20.0 6.259056310993665
21.0 6.237303790354608
22.0 6.248514625308015
23.0 6.229638013905571
24.0 6.238791793125827
25.0 6.222355408503165
26.0 6.229966495496887
27.0 6.215577970634034
28.0 6.222004236353649
29.0 6.209330422608864
30.0 6.214827681210535
31.0 6.20359354320911
32.0 6.208349209954
33.0 6.198330021339741
34.0 6.202484408066443
35.0 6.1934968965338815
36.0 6.197157076457847
37.0 6.189051398129781
38.0 6.1923004721098165
39.0 6.184953519557168
40.0 6.187856958034809
41.0 6.181166960752304
42.0 6.183777060942219
43.0 6.177659420327941
44.0 6.180018381780696
45.0 6.174402200177685
46.0 6.176544551125582
47.0 6.171370093795587
48.0 6.173324297593613
49.0 6.168540903508144
50.0 6.170330647510291
51.0 6.165895093380094
52.0 6.167540251330852
53.0 6.163415448481637
54.0 6.164932817050499
55.0 6.161086770531906
56.0 6.162490642755141
57.0 6.158895611230636
58.0 6.160198228608705
59.0 6.156830041000084
60.0 6.1580419453145705
61.0 6.154879449835085
62.0 6.1560097703737275
63.0 6.153034376152614
64.0 6.154091058097463
65.0 6.151286359986322
66.0 6.152276350319392
67.0 6.149627816969502
68.0 6.150557216436839
69.0 6.148051930131452
70.0 6.148926118244474
71.0 6.146552556774694
72.0 6.147376295297479
73.0 6.145124148213967
74.0 6.145901667326881
75.0 6.1437616804348965
76.0 6.144496750868465
77.0 6.142460594046138
78.0 6.1431565877781305
79.0 6.141216742150646
80.0 6.141876683732715
81.0 6.140026344977974
82.0 6.140652955131049
83.0 6.138885950298303
84.0 6.139481683107474
85.0 6.13779239879919
86.0 6.138359473573967
87.0 6.136742793718529
88.0 6.13728322239435
89.0 6.135734474152761
90.0 6.136250084942232
91.0 6.134764991533999
92.0 6.135257449414475
93.0 6.133832088852194
94.0 6.134302913372429
95.0 6.132933682259316
96.0 6.133384263065721
97.0 6.132067844745753
98.0 6.1324994551617955
99.0 6.131232791623701
100.0 6.1316466005614085
